A Newton method for solving locally definite multiparameter eigenvalue problems by multiindex

We present a new approach to compute eigenvalues and eigenvectors of locally definite multiparameter eigenvalue problems by its signed multiindex. The method has the interpretation of a semismooth Newton method applied to certain functions that have a unique zero. We can therefore show local quadratic convergence, and for certain extreme eigenvalues even global linear convergence of the method. Local definiteness is a weaker condition than right and left definiteness, which is often considered for multiparameter eigenvalue problems. These conditions are naturally satisfied for multiparameter Sturm-Liouville problems that arise when separation of variables can be applied to multidimensional boundary eigenvalue problems.

==> Data/RandomTestThree/errorTimeTableRandom10.csv <==
n,timeN,timeC,errN,errC
10,0.475108541666667,11.7752505833333,2.29437470251374e-13,6.05519602603171e-14
10,0.396327833333333,12.0969524583333,1.14402623019266e-13,5.74805406754689e-14
10,0.376245333333333,11.861271125,5.61347754491891e-14,3.34204726819855e-14
10,0.391218916666667,11.9814225,5.05061880020677e-14,3.6038606816362e-14
10,0.417371083333334,11.703738625,7.6452580746772e-14,4.85984641053775e-14
10,0.377321166666667,11.4986043333333,4.60188285957501e-14,2.80088072093963e-14
10,0.409162291666667,11.5858718333333,5.58953466587661e-14,2.78321551054489e-14
10,0.406729291666666,12.01081475,8.60830051108315e-14,5.52641361916701e-14
10,0.494546291666667,12.198730625,5.23229925486956e-14,3.83663214831179e-14
10,0.474152916666666,12.2507420416667,1.08075268301888e-13,5.69454258505635e-14


==> Data/RandomTestThree/errorTimeTableRandom11.csv <==
n,timeN,timeC,errN,errC
11,0.6425895,30.975518,7.03683473817194e-14,4.15510037066049e-14
11,0.609541833333333,30.2856318333333,1.31925867864361e-13,1.25706216176534e-13
11,0.653582583333333,30.1998139583333,1.34849511026991e-13,7.65467101276665e-14
11,0.652997666666667,30.343039,6.2075666367157e-14,3.98940130046753e-14
11,0.67743475,30.1143505,9.05641804526689e-14,5.36898053612859e-14
11,0.700349375,30.5987678333333,1.07366874041169e-13,5.90997285120456e-14
11,0.620986708333333,31.420345125,5.30712848258246e-14,3.86728911350274e-14
11,0.729489208333333,30.0386866666667,2.28505469694666e-13,7.82365534500783e-14
11,0.635385125,29.2791004166667,2.01141667540602e-13,1.16948136583448e-13
11,0.635819083333333,30.6048484166667,9.26569058265842e-14,5.99699957576601e-14


==> Data/RandomTestThree/errorTimeTableRandom12.csv <==
n,timeN,timeC,errN,errC
12,1.070978625,62.7310551666667,1.15670974264629e-13,8.26455435889219e-14
12,0.967577583333333,61.6585334166667,2.75445623017982e-13,3.66254633619964
12,0.948251666666667,65.607080125,9.22386123265349e-14,2.94966725813362
12,1.017118125,62.111334875,1.57462226640904e-13,1.01019235526499e-13
12,1.00146558333333,64.678935875,7.85203187056402e-14,6.21602577726625
12,0.93971525,63.2240825416667,7.5323586476927e-14,4.59328718161407e-14
12,0.939875166666667,62.2752585833333,3.1010952254534e-13,7.08553597967938
12,0.894777583333333,65.194667875,6.27160454460398e-14,5.25218184369225
12,0.964295833333333,63.510741,8.55331557262354e-14,4.69806112030603e-14
12,0.950318291666666,66.1034412083333,1.06482141110538e-13,1.14006133581591


==> Data/RandomTestThree/errorTimeTableRandom13.csv <==
n,timeN,timeC,errN,errC
13,1.43933454166667,162.485605208333,7.60472861198836e-14,5.62508924200439
13,1.309490375,165.471012625,1.04827030476368e-13,2.72579678218762
13,1.31471679166667,166.316576583333,8.7731228318679e-14,3.74492337876735e-14
13,1.300710125,166.632933625,8.53789422628856e-14,4.04760441971717e-14
13,1.52864704166667,165.792043833333,2.30865447250603e-13,8.28295458526896e-14
13,1.33005766666667,166.269073875,9.74592457071666e-14,0.431704361279562
13,1.433752125,167.049481208333,1.23308135726083e-13,5.54798971786694
13,1.39277208333333,160.016902958333,3.87346228300983e-13,1.43165088606414
13,1.361823625,168.977990333333,8.04853322322901e-14,3.67483102743688
13,1.485108,168.402141041667,5.21653332743071e-12,1.50302018510546e-12


==> Data/RandomTestThree/errorTimeTableRandom14.csv <==
n,timeN,timeC,errN,errC
14,1.93465154166667,296.287658083333,9.17584018520957e-14,8.12032270192112
14,1.87272566666667,294.353361958333,1.56907236001798e-13,0.0824383717094578
14,1.94932375,296.499726125,2.87223211717545e-12,1.24198350445161e-12
14,1.8913615,287.046583333333,1.21134285944503e-13,2.18514589277393
14,1.87466783333333,300.820356166667,1.29561246017551e-13,9.23085952853802
14,1.869456625,296.632009666667,7.06380098078142e-14,4.18009376696346
14,2.05508883333333,289.976606958333,1.18083237002893e-13,2.91968911200749
14,2.09346783333333,310.758968125,6.37366842991371e-14,0.531305055536494
14,1.91766941666667,295.991967541667,1.80065684746946e-13,0.573085047962926
14,1.87551541666667,287.333046166667,2.32747652227051e-13,2.15238250612971


==> Data/RandomTestThree/errorTimeTableRandom15.csv <==
n,timeN,timeC,errN,errC
15,2.882761875,607.980052416667,3.80454850867138e-13,3.88430515114723
15,2.54169954166667,620.093839791667,8.77703242658883e-14,5.46761071688788e-14
15,2.92419875,620.796724166667,1.33987488594591e-13,7.74626180073007
15,2.6252595,618.841237541667,1.16236475443744e-13,7.40009511174292
15,3.094090125,586.700464791667,1.03626938787019e-12,1.77169437663462
15,2.73832066666667,599.954185333333,9.96925282924836e-14,5.3501344562125
15,2.685264625,636.711864083333,1.12180273479713e-13,1.44017198895389
15,2.72422425,597.752724708333,1.13413158429462e-12,0.626963895217826
15,2.70920141666667,589.62633375,2.95943957497052e-13,1.35292269627165e-13
15,2.633955125,617.20827825,9.61470707295785e-14,4.33449723991723


==> Data/RandomTestThree/errorTimeTableRandom16.csv <==
n,timeN,timeC,errN,errC
16,3.82938741666667,1599.34861129167,3.40720582690706e-13,2.09993859798965e-13
16,3.68506895833333,1549.86573395833,3.1020591422453e-13,5.75803858652696
16,3.57907233333334,1471.67325991667,4.72712386246035e-13,6.57253133149149
16,3.436236625,1520.87577720833,4.63780355885469e-13,10.394146294499
16,3.7548305,1580.44960641667,1.46429053770475e-13,9.01423989419352
16,3.40902883333333,1522.68966895833,1.38689029891617e-13,3.81197646638175
16,3.502083875,1526.592438625,1.14795460592891e-13,1.14097309336023
16,3.46394183333333,1505.67385391667,1.11454032529257e-13,3.6237867526709
16,3.63893675,1451.34834870833,4.66575006973887e-13,3.95411007503638
16,3.47622104166666,1540.108923125,2.2443473715686e-13,6.51643132398393


==> Data/RandomTestThree/errorTimeTableRandom17.csv <==
n,timeN,timeC,errN,errC
17,5.338253,1.1125e-05,3.68894132814935e-11,0
17,5.36631916666667,1.275e-05,1.96584906445196e-13,0
17,5.43705654166667,1.14166666666667e-05,1.42582520467581e-13,0
17,5.219617,1.14166666666667e-05,1.12861719454634e-13,0
17,6.23799958333333,1.05e-05,1.39176180090371e-13,0
17,5.63197620833333,1.15e-05,6.58554957752907e-13,0
17,5.417987875,1.10833333333333e-05,1.63718430659643e-13,0
17,5.54557495833333,1.12916666666667e-05,1.707234652629e-13,0
17,5.68513066666667,1.15833333333333e-05,2.25091930687604e-13,0
17,5.62581891666667,1.1375e-05,3.66867402000635e-13,0


==> Data/RandomTestThree/errorTimeTableRandom18.csv <==
n,timeN,timeC,errN,errC
18,7.587608875,1.4125e-05,1.04041086107617e-13,0
18,6.107559,1.34583333333333e-05,9.36627099544686e-14,0
18,6.05411670833333,1.32083333333333e-05,2.88400930832915e-13,0
18,6.613981375,1.09583333333333e-05,2.45952196706737e-13,0
18,6.49318929166667,1.12916666666667e-05,1.08920117287779e-13,0
18,6.40596520833333,1.12916666666667e-05,9.94272282864853e-14,0
18,6.611287,1.13333333333333e-05,1.61210158803898e-13,0
18,7.04050133333333,1.12083333333333e-05,3.42553023581003e-13,0
18,6.07020558333333,1.35e-05,1.33487047214242e-13,0
18,6.077654375,1.1e-05,2.38682604580167e-13,0


==> Data/RandomTestThree/errorTimeTableRandom19.csv <==
n,timeN,timeC,errN,errC
19,7.86557858333333,1.13333333333333e-05,1.20651781988047e-13,0
19,7.89545574999999,1.24583333333333e-05,2.05077822583379e-13,0
19,7.64255579166666,1.13333333333333e-05,3.13219261165183e-13,0
19,7.8079465,1.08333333333333e-05,3.36158695734063e-13,0
19,7.39309304166666,1.15e-05,2.10225394313504e-13,0
19,7.40486283333334,1.075e-05,1.57616870081317e-13,0
19,7.88828395833334,1.13333333333333e-05,1.44882289916537e-13,0
19,7.41679829166667,1.09166666666667e-05,2.32507921606677e-13,0
19,7.64950329166667,1.07083333333333e-05,1.25054868971412e-13,0
19,7.57560741666667,1.06666666666667e-05,6.24295514234061e-13,0


==> Data/RandomTestThree/errorTimeTableRandom2.csv <==
n,timeN,timeC,errN,errC
2,0.001496125,0.00269025,2.79547014692442e-15,4.66425821024075e-15
2,0.000774208333333333,0.00274108333333333,4.00296604248672e-15,2.04713012772e-15
2,0.000650875,0.00197145833333333,3.76822190084106e-15,2.80866677486136e-15
2,0.000664666666666667,0.00236120833333333,2.12869161062712e-15,1.60461077606107e-15
2,0.000517416666666667,0.00185633333333333,1.36318027782874e-14,8.42910830185367e-15
2,0.000461208333333333,0.00173654166666667,4.0788630086308e-15,4.88498130835069e-15
2,0.000414708333333333,0.001337375,3.76822190084106e-15,3.45776995977985e-15
2,0.0004295,0.00134458333333333,1.67496562762006e-14,6.2803698347351e-15
2,0.000391958333333333,0.00185083333333333,4.2167561360305e-15,4.5414116573365e-15
2,0.000400666666666667,0.001286625,2.69732933675361e-15,5.99520433297585e-15


==> Data/RandomTestThree/errorTimeTableRandom20.csv <==
n,timeN,timeC,errN,errC
20,9.96883854166667,1.25e-05,2.17024608327495e-13,0
20,9.68790783333334,1.07916666666667e-05,7.25875797976757e-13,0
20,9.80276866666667,1.09166666666667e-05,1.83343810382937e-13,0
20,9.62102079166667,1.1625e-05,8.74538412211953e-13,0
20,9.44354091666667,1.10416666666667e-05,2.30247287788227e-13,0
20,9.86627579166667,1.35833333333333e-05,2.34705280840769e-13,0
20,9.76335545833334,1.02083333333333e-05,6.89968293549619e-13,0
20,9.78520741666668,1.1e-05,4.56201411710643e-13,0
20,9.59103816666668,1.60416666666667e-05,3.92614493276347e-13,0
20,9.90051795833334,1.11666666666667e-05,1.90070647689126e-13,0


==> Data/RandomTestThree/errorTimeTableRandom21.csv <==
n,timeN,timeC,errN,errC
21,12.4933811666667,1.15e-05,1.46293525975312e-13,0
21,12.3655771666667,1.26666666666667e-05,5.36940108315287e-13,0
21,12.3995182916667,1.0875e-05,6.17348527061373e-13,0
21,12.223221875,1.09166666666667e-05,1.64273518325239e-13,0
21,12.4290022916667,1.08333333333333e-05,2.03236124709635e-13,0
21,12.1023947916667,1.10416666666667e-05,1.41936080141645e-13,0
21,12.847936125,1.05416666666667e-05,1.49865105944139e-13,0
21,12.1297174166667,1.06666666666667e-05,1.9413398285356e-13,0
21,13.9996371666667,1.0375e-05,6.81769555473543e-13,0
21,13.585681125,4.71666666666667e-05,2.65262138046813e-13,0


==> Data/RandomTestThree/errorTimeTableRandom22.csv <==
n,timeN,timeC,errN,errC
22,17.8951929166667,2.91666666666667e-07,2.99946241163674e-13,0
22,17.4426723333333,1.25e-07,5.71752386547194e-13,0
22,16.83544775,1.66666666666667e-07,1.84918902979917e-13,0
22,17.5169269583333,1.66666666666667e-07,3.65128714174026e-13,0
22,17.07874225,2.08333333333333e-07,4.15518997094169e-13,0
22,17.401759,1.66666666666667e-07,3.45919740599197e-13,0
22,17.0842644166667,2.08333333333333e-07,3.96303250130976e-13,0
22,17.4399054166667,1.66666666666667e-07,2.09204337254711e-12,0
22,16.9107085416666,1.66666666666667e-07,1.64941600295887e-13,0
22,17.555367875,1.25e-07,5.76870831341692e-13,0


==> Data/RandomTestThree/errorTimeTableRandom23.csv <==
n,timeN,timeC,errN,errC
23,21.4888966666667,1.66666666666667e-07,2.48201154734193e-13,0
23,21.3440027083333,1.66666666666667e-07,1.09602522347604e-13,0
23,21.9189076666667,2.08333333333333e-07,2.38411459129872e-13,0
23,21.7529449583333,1.66666666666667e-07,3.20099685379013e-13,0
23,22.7217617083334,2.08333333333333e-07,2.95180195485652e-13,0
23,21.580467625,1.25e-07,1.2446698606459e-13,0
23,21.0391122916667,1.66666666666667e-07,4.15225715813031e-13,0
23,21.5879812916667,1.25e-07,6.10879060672281e-13,0
23,21.1083442083333,1.66666666666667e-07,3.6120952355361e-13,0
23,21.5173665833333,1.25e-07,2.24739915905688e-13,0


==> Data/RandomTestThree/errorTimeTableRandom24.csv <==
n,timeN,timeC,errN,errC
24,26.0455544166667,1.66666666666667e-07,1.98712427047266e-13,0
24,25.561738875,1.66666666666667e-07,1.24602485789475e-13,0
24,25.6848309166667,2.08333333333333e-07,2.09985376023654e-13,0
24,26.581476625,1.66666666666667e-07,3.46792430164377e-13,0
24,26.279527,1.66666666666667e-07,2.53171690805505e-13,0
24,26.4094081666667,1.66666666666667e-07,3.82623041879353e-13,0
24,26.1494513333333,2.5e-07,1.98667765930132e-13,0
24,26.1487777916667,1.66666666666667e-07,1.17216170997868e-12,0
24,25.997749125,3.33333333333333e-07,3.70784439503628e-13,0
24,26.4450159166667,1.66666666666667e-07,5.00545657307144e-13,0


==> Data/RandomTestThree/errorTimeTableRandom3.csv <==
n,timeN,timeC,errN,errC
3,0.00237083333333333,0.00552958333333333,5.37923177130768e-15,6.3904312165754e-15
3,0.00297375,0.00539304166666667,1.15592559150544e-14,6.50404997232315e-15
3,0.00260441666666667,0.00556533333333333,5.11393773883123e-15,4.94887269144251e-15
3,0.002253375,0.0045075,1.40468442690309e-14,6.51541076695903e-15
3,0.00317658333333333,0.00534775,6.78440748532246e-15,3.71313173559454e-15
3,0.00234970833333333,0.00427666666666667,2.89426114098136e-14,1.39486611078546e-14
3,0.002150875,0.0042765,5.84108159083648e-15,5.40257841157141e-15
3,0.002398375,0.00376116666666667,3.54613108123424e-14,1.42459716783255e-14
3,0.00304854166666667,0.005829875,3.34028547725183e-14,2.66600360409195e-14
3,0.002227125,0.00511770833333333,8.04356389791037e-15,5.37054250957417e-15


==> Data/RandomTestThree/errorTimeTableRandom4.csv <==
n,timeN,timeC,errN,errC
4,0.00785470833333333,0.0129807916666667,3.30585567829353e-14,1.89169265373314e-14
4,0.00771075,0.012821375,2.3155803213645e-14,1.33653976447319e-14
4,0.00857425,0.0137970416666667,2.42371104298197e-14,3.74601881403797e-14
4,0.00732841666666667,0.0117819166666667,2.29717616130707e-14,1.6124818974364e-14
4,0.00690679166666667,0.0136417083333333,1.86098650765805e-14,1.46784752184445e-14
4,0.008197125,0.013822,1.33954803168292e-14,1.41016954953521e-14
4,0.00648504166666667,0.014155375,8.31111502828681e-15,4.55056026902749e-15
4,0.00646579166666667,0.0123676666666667,2.45356305641582e-14,1.04930760289174e-14
4,0.00675304166666667,0.0139872083333333,9.31594573674746e-15,9.86526305289277e-15
4,0.00719525,0.013286875,1.78014763769111e-14,1.44670196971059e-14


==> Data/RandomTestThree/errorTimeTableRandom5.csv <==
n,timeN,timeC,errN,errC
5,0.0173170833333333,0.042654375,3.73082147709682e-14,1.65561950383814e-14
5,0.0182855833333333,0.0422410416666667,2.83458877839776e-14,3.4011713107047e-14
5,0.01673075,0.0434702083333333,9.71974747239995e-15,5.89882712844113e-15
5,0.0182047083333333,0.042997875,2.11837828265612e-14,2.03327837725275e-14
5,0.0181345416666667,0.0415301666666667,3.32537592754811e-14,2.32834522908103e-14
5,0.0166289166666667,0.0425278333333333,2.05469869681726e-14,1.27693521774841e-14
5,0.0181104583333333,0.04452275,2.20724287301376e-14,2.26982579073125e-14
5,0.0160770416666667,0.043198,1.60926877683904e-14,9.39208703473719e-15
5,0.01587575,0.04440925,1.57668253291032e-14,4.94102145568149e-15
5,0.01839325,0.0418789166666667,2.40164009497843e-14,8.65190755466606e-15


==> Data/RandomTestThree/errorTimeTableRandom6.csv <==
n,timeN,timeC,errN,errC
6,0.07840275,0.170780833333333,1.72294928930922e-13,5.71792073666616e-14
6,0.0591287083333333,0.15462125,3.50166910079611e-14,2.62296540965107e-14
6,0.0670358333333333,0.163539958333333,4.39884681473225e-14,2.39812733384769e-14
6,0.0854015,0.172425041666667,1.17445219375898e-13,6.49785274722247e-14
6,0.0846777916666667,0.207094208333333,3.02186447497416e-14,2.98856283534671e-14
6,0.111589083333333,0.153003208333333,1.40329579968681e-13,5.2784924392755e-14
6,0.0688755,0.1580695,3.13055333003715e-14,1.69283928639439e-14
6,0.064845375,0.289279083333333,2.30392720301987e-14,1.82992617385119e-14
6,0.0666390833333333,0.156810375,2.22420792740703e-14,1.73275116211585e-14
6,0.070545375,0.179403541666667,6.41757766750832e-14,3.3897714833687e-14


==> Data/RandomTestThree/errorTimeTableRandom7.csv <==
n,timeN,timeC,errN,errC
7,0.143453833333333,0.483080208333333,1.73439430395135e-13,5.22156336467345e-14
7,0.169635916666667,0.541492833333333,4.33300498332886e-14,1.84212199670447e-14
7,0.151102833333333,0.473867,1.10642080006768e-13,9.90521366507464e-14
7,0.154898833333333,0.519030291666667,4.02499894028859e-14,2.23688319976466e-14
7,0.1707705,0.550353541666667,2.49344274309122e-14,1.30814253957154e-14
7,0.166659416666667,0.51731075,1.56998187637561e-13,7.25120168292359e-14
7,0.146534833333333,0.503419833333333,6.37980124201226e-14,2.93021857172245e-14
7,0.147901416666667,0.474193416666667,8.37839347873297e-14,3.92313882599395e-14
7,0.158089333333333,0.494840833333333,1.0724415673707e-13,5.91319397641608e-14
7,0.14868775,0.507515458333333,1.05897644181322e-13,7.75940392153794e-14


==> Data/RandomTestThree/errorTimeTableRandom8.csv <==
n,timeN,timeC,errN,errC
8,0.219256875,2.95205991666667,9.51761343990594e-14,9.60661743281796e-14
8,0.1914135,2.823028625,2.80429402898463e-14,1.30363794026136e-14
8,0.202779833333333,2.980628875,3.24426262920497e-14,2.6011050487455e-14
8,0.19940125,2.84340933333333,4.14289506451563e-14,7.74572410060169
8,0.199230291666667,3.15432316666667,3.84120928212761e-14,3.55652582190342e-14
8,0.224591583333333,2.81320766666667,7.03973134975181e-14,3.55563115313967e-14
8,0.209055875,3.18805758333333,3.809210587314e-14,1.93957251214362e-14
8,0.204910333333333,2.9576875,3.31008018952087e-14,2.82112454830781e-14
8,0.216373416666667,2.80255491666667,4.22422490482669e-14,2.2934107469194e-14
8,0.192519875,2.85216783333333,2.90914713718302e-14,2.13629420485522e-14


==> Data/RandomTestThree/errorTimeTableRandom9.csv <==
n,timeN,timeC,errN,errC
9,0.301603,4.728114125,1.41338767334588e-13,8.39419669395388e-14
9,0.284174125,4.58514804166667,8.46401370587428e-14,3.78073637393756e-14
9,0.279202958333333,4.67789029166667,5.50909023137372e-14,3.38157695079137e-14
9,0.290567875,4.93239620833333,3.73365099133177e-14,2.10786191746577e-14
9,0.309743833333333,4.920275375,7.68043118770065e-14,4.8959757564055e-14
9,0.29152875,4.77009316666667,5.66838108165092e-14,3.57725597812345e-14
9,0.300550791666667,4.73475975,2.61905413680599e-14,1.52413436658509e-14
9,0.269276708333333,4.70712879166667,3.42272953658302e-14,3.25597910680363e-14
9,0.295111458333333,4.67183145833333,7.95984954580502e-14,6.13747810637965e-14
9,0.28921625,4.54253525,7.59196890261274e-14,4.67230936270954e-14


==> Data/RandomTestThree/errorTimeTableRandomWC10.csv <==
n,timeN,timeC,errN,errC
10,2.27546125,12.2694847916667,3.22765363056497e-14,2.41439673480371
10,2.18432958333333,11.8504414583333,3.02458647057078e-14,6.85417396716739e-15
10,2.260212375,12.3425370416667,3.15826744099111e-14,5.08764792559628e-15
10,2.2367085,11.9662464583333,3.42381085273471e-14,7.5757978023928e-15
10,2.24520379166667,12.0263680416667,2.59732307586333e-14,7.20215763430377e-15
10,2.2723145,11.9424749166667,3.57406279674445e-14,7.55421225359866e-15
10,2.29364158333333,12.0321243333333,3.88470568726397e-14,5.25206724554305
10,2.24064708333333,11.975168625,3.05311049879223e-14,7.60002449792915e-15
10,2.235865875,11.90429825,3.92637836576447e-14,6.22840368576033
10,2.33378983333333,12.525709125,2.56768216145069e-14,5.80390257493271e-15


==> Data/RandomTestThree/errorTimeTableRandomWC11.csv <==
n,timeN,timeC,errN,errC
11,3.676263375,33.4917690416667,2.74535853702271e-14,8.84680468401279e-15
11,3.53700958333333,31.2941860416667,3.40828636434891e-14,9.9049690615893e-15
11,3.49697645833333,31.8377959583333,2.25041604287409e-14,3.35329390437685
11,3.54312058333333,31.5338862916667,3.4674194392255e-14,6.76103439705541e-15
11,3.51442866666667,31.1779019583333,3.67071134025055e-14,7.0661009019464e-15
11,3.499915875,31.83723925,4.08201020041352e-14,7.73883376924159e-15
11,3.54860820833333,31.7695591666667,3.28538434147475e-14,8.08333829049562e-15
11,3.55869979166667,33.3925232083333,3.1483942492808e-14,6.99558897255038e-15
11,3.54265129166667,31.5275385833333,3.75416297313689e-14,9.39250483271644e-15
11,3.304525,31.8275098333333,5.723574817807e-14,7.95519295853925e-15


==> Data/RandomTestThree/errorTimeTableRandomWC12.csv <==
n,timeN,timeC,errN,errC
12,5.21055983333333,68.0405639166667,3.51194856825468e-14,1.13525224159432e-14
12,4.91181366666667,67.153212625,3.87472182086605e-14,9.6203341050556e-15
12,5.19085408333333,68.1649383333333,4.95768923605617e-14,5.19316240238136
12,5.21937666666667,68.465577,4.0836613929007e-14,6.02719617536397
12,5.22653779166667,68.0843765,4.95722932909476e-14,7.62266611356136
12,5.172582375,69.32713275,3.79591669374989e-14,4.97920844675544
12,5.10961154166667,68.635902375,5.41936172795079e-14,8.52096525663677e-15
12,5.230819875,64.10230575,4.12859761527269e-14,3.77355254802989
12,5.127856125,67.25347325,4.56549892264354e-14,1.06851328558161e-14
12,5.31836808333333,69.43460525,3.19488407622351e-14,2.00043539686575


==> Data/RandomTestThree/errorTimeTableRandomWC13.csv <==
n,timeN,timeC,errN,errC
13,7.46966958333334,180.8292055,6.1523910088953e-14,4.06439334270168
13,7.8632905,183.944043708333,5.38850139961307e-14,2.25839344134748
13,7.49542466666666,179.38172025,3.96779350434057e-14,4.32254332374647
13,7.68635374999999,178.43034075,4.00512993701166e-14,0.936923399786047
13,7.54259966666667,185.8345735,3.66436384479468e-14,3.51486232913158
13,7.61597395833333,183.769208708333,4.08498288711802e-14,8.70622993236795e-15
13,7.76236541666666,187.64991,4.14509171567436e-14,8.24650101129611e-15
13,7.62694758333333,183.588171833333,4.00473288749147e-14,2.3430629507537
13,7.74713845833333,183.486642041667,3.95895908489363e-14,8.76795075283366e-15
13,7.56735675000001,178.340267625,7.13788592591427e-14,9.95094952469868


==> Data/RandomTestThree/errorTimeTableRandomWC14.csv <==
n,timeN,timeC,errN,errC
14,10.5773192916667,309.998250791667,5.02595735970206e-14,3.96283720331735
14,10.4430754583333,306.086001916667,4.19039868296875e-14,5.37621055986154
14,10.5392070833333,314.08763375,3.92488006814826e-14,1.82219962710325
14,10.581559125,307.906607333333,4.45508682684653e-14,2.54571162743103
14,10.445606625,307.408578583333,5.17882151234676e-14,8.05100857535171
14,10.7665252083333,316.59858125,5.0077567350542e-14,9.91849133626609
14,10.647897625,311.37309975,6.46963925663482e-14,9.46607558413402e-15
14,10.690423125,317.254583416667,4.15500874261961e-14,8.02633288631943e-15
14,10.7451885833333,315.649804125,4.79447830258981e-14,5.8191228714751
14,10.56155125,312.578812375,5.97488004260817e-14,9.8662635219571e-15


==> Data/RandomTestThree/errorTimeTableRandomWC15.csv <==
n,timeN,timeC,errN,errC
15,14.7175895833333,671.047994958333,3.8930626304083e-14,8.27566696340481
15,15.087543625,665.447165541667,5.57611571451441e-14,2.88435012640122
15,14.9718948333333,656.009056333333,3.95776127093009e-14,7.78575516302322
15,14.8178111666667,669.180934625,5.18174785504739e-14,4.64385527007984
15,14.8833748333333,643.981961458333,5.63462657737863e-14,7.33918525916317
15,14.8936486666667,648.827435791667,5.59935619940296e-14,5.71889318674363
15,15.1210570833333,647.267986291667,5.39464433798673e-14,8.55546514517825
15,15.1817611666667,638.570517083333,4.4067822455653e-14,2.79080296377069
15,15.1670950833333,647.065603375,3.07349269774999e-14,6.92551621753545
15,14.901295375,656.408519916667,5.12455176132098e-14,7.35388039297042


==> Data/RandomTestThree/errorTimeTableRandomWC16.csv <==
n,timeN,timeC,errN,errC
16,20.34495175,1620.068998875,4.70003560723026e-14,4.66405686936349
16,20.0830009583333,1643.77187666667,4.84857257968504e-14,6.43402869317998
16,20.1882672916667,1611.73070508333,5.11667661764374e-14,0.959947212210337
16,20.3205350833333,1621.443812,5.71373868960026e-14,6.44833497563111
16,20.18073875,1648.82553279167,5.49157049581912e-14,7.46147782223115
16,20.2641910416667,1644.05831270833,6.696445532124e-14,7.78667330082983
16,20.382125,1655.69834291667,5.09200446689055e-14,4.46956455932579
16,19.93239925,1595.92095491667,5.28787744248465e-14,4.87358079012226
16,20.307515875,1596.186294375,5.24786669924433e-14,3.66129311289307
16,19.8156988333333,1603.90724283333,5.30544866404406e-14,3.38385982950633


==> Data/RandomTestThree/errorTimeTableRandomWC17.csv <==
n,timeN,timeC,errN,errC
17,27.0783515833333,9.54166666666667e-06,6.02571716600565e-14,0
17,26.8810006666667,7.04166666666667e-06,6.3969225651471e-14,0
17,27.0282061666667,7.45833333333333e-06,4.9619193154486e-14,0
17,26.924179625,6.70833333333333e-06,5.80173678638038e-14,0
17,27.2519955,7.16666666666667e-06,5.77182900154115e-14,0
17,27.1126280833334,7.16666666666667e-06,6.76868520052603e-14,0
17,27.2150009583334,7.29166666666667e-06,6.29729822398249e-14,0
17,27.1615334583333,7.83333333333333e-06,6.05627400996335e-14,0
17,26.557131,7.875e-06,6.60968854909914e-14,0
17,27.0802491666667,7.125e-06,4.80278606145432e-14,0


==> Data/RandomTestThree/errorTimeTableRandomWC18.csv <==
n,timeN,timeC,errN,errC
18,35.4028087916667,1.1625e-05,6.0523074015724e-14,0
18,35.074327875,7.04166666666667e-06,5.21222923043675e-14,0
18,35.9097258333333,7.375e-06,6.17042647628495e-14,0
18,35.72022575,7.5e-06,5.46454383194974e-14,0
18,35.1790825,6.95833333333333e-06,6.87841459157479e-14,0
18,35.5457478333333,7.08333333333333e-06,6.04445807713336e-14,0
18,35.17865675,6.83333333333333e-06,6.25749760683064e-14,0
18,35.970763625,9.91666666666667e-06,6.35778632542519e-14,0
18,35.679809125,6.625e-06,6.66957525384155e-14,0
18,35.6525180833333,6.91666666666667e-06,5.67005789222514e-14,0


==> Data/RandomTestThree/errorTimeTableRandomWC19.csv <==
n,timeN,timeC,errN,errC
19,46.75289125,1.07083333333333e-05,5.02212657338873e-14,0
19,46.9476395,7.16666666666667e-06,7.80853253856109e-14,0
19,47.172121625,1e-05,5.89097965453868e-14,0
19,46.7993442916666,7.16666666666667e-06,6.52921148595357e-14,0
19,46.889057375,7.25e-06,4.38785820879784e-14,0
19,46.3533145416666,9.875e-06,6.437450309994e-14,0
19,47.0861547083334,7.79166666666667e-06,5.52409797706102e-14,0
19,46.4968143333333,9.66666666666667e-06,7.2766848325569e-14,0
19,46.8753574166667,7.66666666666667e-06,6.54987500356727e-14,0
19,47.1107305833333,8.16666666666667e-06,6.26322841192913e-14,0


==> Data/RandomTestThree/errorTimeTableRandomWC2.csv <==
n,timeN,timeC,errN,errC
2,0.000682833333333333,0.00256570833333333,1.88411095042053e-15,1.25607396694702e-15
2,0.000452458333333333,0.00156804166666667,1.29250287072162e-15,1.29807399956412e-15
2,0.000415208333333333,0.00221058333333333,7.10889595793335e-16,6.2803698347351e-16
2,0.000661541666666667,0.00252633333333333,1.40433338743068e-15,1.40433338743068e-15
2,0.000593708333333333,0.00329204166666667,1.92796389817532e-15,1.05068693916064e-15
2,0.000517875,0.00224845833333333,1.29473140982779e-15,1.11022302462516e-15
2,0.001565375,0.00198579166666667,1.11022302462516e-15,6.66133814775094e-16
2,0.00245541666666667,0.00288695833333333,2.80866677486136e-15,1.98602732259782e-15
2,0.000474583333333333,0.00315683333333333,3.37230243729891e-15,1.8310267194089e-15
2,0.000533916666666667,0.002210125,1.10500659941084e-15,1.11576033091875e-15


==> Data/RandomTestThree/errorTimeTableRandomWC20.csv <==
n,timeN,timeC,errN,errC
20,59.8354970416666,7.66666666666667e-06,5.63560544953256e-14,0
20,59.343357875,7.04166666666667e-06,7.41430673365745e-14,0
20,59.9289669583333,6.875e-06,5.40402029801687e-14,0
20,59.3701662916667,7.16666666666667e-06,6.38626110148202e-14,0
20,59.5900617083333,1.025e-05,7.49057967564908e-14,0
20,60.1164486666667,7.375e-06,6.16523648047188e-14,0
20,59.7778124583334,6.95833333333333e-06,6.2717160823245e-14,0
20,58.8445034166667,6.83333333333333e-06,5.00824721978608e-14,0
20,59.4084364583333,7.54166666666667e-06,6.07501172889081e-14,0
20,58.9749029166666,6.91666666666667e-06,7.46423465402738e-14,0


==> Data/RandomTestThree/errorTimeTableRandomWC21.csv <==
n,timeN,timeC,errN,errC
21,75.4543869166667,7.70833333333333e-06,6.47756642155569e-14,0
21,75.526073375,7.33333333333333e-06,7.62730887937747e-14,0
21,75.1599892916666,7.54166666666667e-06,9.12913668771124e-14,0
21,75.80926375,7.79166666666667e-06,6.62348010852945e-14,0
21,76.0018720416668,7.16666666666667e-06,9.6865751312677e-14,0
21,76.442071625,7.375e-06,6.75650739633321e-14,0
21,75.9540775,7.54166666666667e-06,7.38680108734409e-14,0
21,75.3002349166666,3.02083333333333e-05,8.34827525330483e-14,0
21,75.9936834166666,1.2625e-05,6.72618113413977e-14,0
21,75.5934418333332,3.87916666666667e-05,1.14847331283199e-13,0


==> Data/RandomTestThree/errorTimeTableRandomWC22.csv <==
n,timeN,timeC,errN,errC
22,96.020121375,1.66666666666667e-07,8.44341749188433e-14,0
22,94.9962862916665,2.5e-06,7.12735940829799e-14,0
22,95.2250651249999,1.66666666666667e-07,6.46671213393363e-14,0
22,94.6161407916666,1.66666666666667e-07,6.7591635120076e-14,0
22,94.5174189166667,2.5e-07,8.92975987037369e-14,0
22,95.031240125,1.66666666666667e-07,7.58901715863744e-14,0
22,95.4366404166667,2.08333333333333e-07,7.64310258570891e-14,0
22,95.8215572916666,1.25e-07,7.42079621825672e-14,0
22,95.3066305416666,2.08333333333333e-07,7.66313901702757e-14,0
22,95.0051720000002,2.08333333333333e-07,1.01900195983073e-13,0


==> Data/RandomTestThree/errorTimeTableRandomWC23.csv <==
n,timeN,timeC,errN,errC
23,121.774796583333,1.66666666666667e-07,7.56900808556658e-14,0
23,121.857779791667,1.66666666666667e-07,7.29741934128243e-14,0
23,120.972574625,1.66666666666667e-07,8.12726863307296e-14,0
23,120.800167375,1.25e-07,7.85457749688256e-14,0
23,120.545662625,1.66666666666667e-07,8.93955759035475e-14,0
23,120.742244583333,2.5e-07,6.18526000721491e-14,0
23,120.647077708333,1.66666666666667e-07,8.24451821130653e-14,0
23,120.055092458333,1.66666666666667e-07,8.67528175270167e-14,0
23,120.070587833333,1.66666666666667e-07,7.05984895824267e-14,0
23,118.502608166667,2.08333333333333e-07,7.80129368863632e-14,0


==> Data/RandomTestThree/errorTimeTableRandomWC24.csv <==
n,timeN,timeC,errN,errC
24,147.430908833333,1.25e-07,7.89314569993884e-14,0
24,147.900207166667,2.08333333333333e-07,7.87308339727629e-14,0
24,147.608564458333,1.25e-07,8.49156631033706e-14,0
24,148.237348458333,1.25e-07,8.66323707049814e-14,0
24,147.299062333334,1.66666666666667e-07,8.81414941168912e-14,0
24,148.492192875,1.66666666666667e-07,9.02721664798545e-14,0
24,147.167268416667,1.66666666666667e-07,7.44781908558138e-14,0
24,148.770770375,2.54166666666667e-06,6.84806749165148e-14,0
24,146.28708825,1.25e-07,7.75484890890885e-14,0
24,147.638990083333,1.66666666666667e-07,9.72151449425889e-14,0


==> Data/RandomTestThree/errorTimeTableRandomWC3.csv <==
n,timeN,timeC,errN,errC
3,0.0118839166666667,0.00497695833333333,4.26735910566758e-15,1.73422380365255e-15
3,0.0035295,0.00452670833333333,3.02828466680302e-15,1.63168794661262e-15
3,0.00824045833333333,0.00590579166666667,2.70185951914702e-15,1.56543968567522e-15
3,0.0104331666666667,0.00594908333333333,3.60342445922033e-15,1.95474934701723e-15
3,0.00213991666666667,0.00645591666666667,2.95828086349076e-15,1.90039570398245e-15
3,0.0127979166666667,0.00648525,5.61788209066927e-15,2.79030689018761e-15
3,0.00725525,0.00547204166666667,6.04026629102325e-15,3.20633966434298e-15
3,0.00485545833333333,0.00581641666666667,4.07619710222869e-15,2.33411024304393e-15
3,0.005726875,0.00542066666666667,4.28260189705374e-15,2.26477102273193e-15
3,0.009629125,0.00543395833333333,3.85232991570949e-15,1.79018083652472e-15


==> Data/RandomTestThree/errorTimeTableRandomWC4.csv <==
n,timeN,timeC,errN,errC
4,0.031321125,0.0144257916666667,7.95651227888113e-15,3.84605056361278e-15
4,0.0426655416666667,0.0142186666666667,9.00813823705145e-15,4.53019971826744e-15
4,0.039309875,0.0150519166666667,7.21303278029807e-15,2.78359504099622e-15
4,0.0404629583333333,0.014137125,5.2850143611403e-15,2.40177962549203e-15
4,0.0270954583333333,0.015075125,5.9050924803171e-15,2.55109828663526e-15
4,0.038438625,0.0144309583333333,6.16948447416102e-15,2.84572490416053e-15
4,0.0277933333333333,0.0149738333333333,9.03587868944547e-15,3.70222341684225e-15
4,0.0289322083333333,0.015839375,1.24564432846537e-14,4.77301086518375e-15
4,0.046288375,0.014688625,5.94565634015426e-15,2.56074330510687e-15
4,0.0443912083333333,0.0155487916666667,5.02552235282229e-15,2.03904329624046e-15


==> Data/RandomTestThree/errorTimeTableRandomWC5.csv <==
n,timeN,timeC,errN,errC
5,0.114335958333333,0.04707575,1.06469317194543e-14,3.75224176532489e-15
5,0.113263541666667,0.047086,1.74810776168948e-14,3.68386655026077e-15
5,0.101189125,0.0459275,1.19244361781213e-14,3.82019983071419e-15
5,0.105016,0.0462992083333333,6.62662551356278e-15,2.67398550552082e-15
5,0.0915645,0.0454554166666667,1.05020291044737e-14,3.65025392640685e-15
5,0.0985681666666667,0.0452397083333333,1.49770861241775e-14,4.02752434674293e-15
5,0.105926,0.0465958333333333,1.16000044388987e-14,3.66594314630412e-15
5,0.101608791666667,0.0450341666666667,1.76614683889207e-14,4.07657507034135e-15
5,0.0784424583333333,0.0443190833333333,8.17335726712028e-15,3.32325934484418e-15
5,0.0891638333333333,0.0439689583333333,9.72190296221848e-15,4.04584524955367e-15


==> Data/RandomTestThree/errorTimeTableRandomWC6.csv <==
n,timeN,timeC,errN,errC
6,0.243718666666667,0.1584245,1.75486221615798e-14,4.99862428339061e-15
6,0.24519475,0.177794,1.66066505377999e-14,4.3801077308678e-15
6,0.264580708333333,0.201245458333333,1.6368166816589e-14,4.31132637123079e-15
6,0.243763708333333,0.162411416666667,9.3240662281319e-15,2.47896294174616e-15
6,0.253479791666667,0.224045708333333,1.11909193599852e-14,3.13503833792214
6,0.253293916666667,0.180603666666667,1.62083055982439e-14,4.52749932933144e-15
6,0.244402833333333,0.175554875,9.46513964022982e-15,2.38132486827266e-15
6,0.262192833333333,0.170987083333333,1.88993459834458e-14,4.61896894825441e-15
6,0.271687291666667,0.163581791666667,1.31161468082818e-14,3.73041544685902e-15
6,0.25508725,0.258379125,1.19339938106027e-14,4.52507866158449e-15


==> Data/RandomTestThree/errorTimeTableRandomWC7.csv <==
n,timeN,timeC,errN,errC
7,0.48231375,0.498348458333333,1.59391694477441e-14,4.87947834686119e-15
7,0.473734875,0.721654333333333,2.59512108759717e-14,4.18783616821512e-15
7,0.482331125,0.516739791666667,2.05201383664217e-14,4.64574363496045e-15
7,0.472734291666667,0.497567916666667,1.78394608750319e-14,4.73018855035538e-15
7,0.483945041666667,0.500406166666667,2.01509284841564e-14,4.53359949339381e-15
7,0.4682065,0.50400775,1.92568095609875e-14,6.1972053545945e-15
7,0.451814791666667,0.57737175,1.74162864265948e-14,5.39979712452653e-15
7,0.475531458333333,0.593887375,1.44634847819052e-14,4.63275499627441e-15
7,0.491244458333333,0.642929333333333,2.70159291263635e-14,5.16460415802942e-15
7,0.487698208333333,0.60043225,1.07535353314709e-14,3.63120056705016e-15


==> Data/RandomTestThree/errorTimeTableRandomWC8.csv <==
n,timeN,timeC,errN,errC
8,0.8408575,3.13866058333333,2.40545902273098e-14,7.17171862645665e-15
8,0.834908625,3.57063241666667,2.8577037405943e-14,6.15060048610149e-15
8,0.834431416666667,3.04980291666667,2.79386030388877e-14,4.01974060126165e-15
8,0.904660458333333,3.03424616666667,1.96805772086765e-14,5.00463122924828e-15
8,0.818169583333333,3.08628375,2.86293347194146e-14,6.9191037125917e-15
8,0.837822458333333,3.31695083333333,3.62845026451257e-14,5.56776085853653e-15
8,0.781502333333333,3.10299375,2.04613439385569e-14,5.62645492185307e-15
8,0.837905041666667,3.47272633333333,2.62049236860374e-14,7.60502771868232e-15
8,0.916466916666667,2.98891054166667,2.62174902066882e-14,5.57625613397378e-15
8,0.819758333333333,3.05166166666667,2.2103059887465e-14,4.66425821024075e-15


==> Data/RandomTestThree/errorTimeTableRandomWC9.csv <==
n,timeN,timeC,errN,errC
9,1.38931958333333,5.07173791666667,2.28970739220871e-14,3.04531222946959
9,1.370845625,5.04107266666667,2.34780425813807e-14,6.16447524364159
9,1.400336875,4.92450729166667,2.81287662000429e-14,5.6793310022499e-15
9,1.30370708333333,4.81795079166667,1.93961150119014e-14,6.47234046615739e-15
9,1.36686383333333,4.819243,2.58344323577446e-14,6.02235196587615e-15
9,1.31948504166667,4.85253029166667,2.33988391957023e-14,4.460997847245e-15
9,1.34420241666667,4.94142533333333,2.14220231542636e-14,5.44895393517378e-15
9,1.251408375,4.654506375,1.8734828502465e-14,6.5347731001856e-15
9,1.35754466666667,5.303711375,2.31884877982656e-14,5.40536272127583e-15
9,1.35655879166667,4.794174625,2.74919235482616e-14,8.83720716859809e-15


==> Data/RandomTestVaryingM/testRandom2.csv <==
m,time,error,eigencountsum,eigencountavg,expected
2 , 9.5958e-5 , 3.9664357062925326e-16 , 48 , 6.0 , 64
2 , 9.3666e-5 , 2.33566230244435e-16 , 46 , 5.75 , 64
2 , 9.6791e-5 , 7.659649520163543e-16 , 42 , 5.25 , 64
2 , 0.000100709 , 9.618753191232425e-16 , 38 , 4.75 , 64
2 , 0.000103375 , 7.669664658593692e-16 , 44 , 5.5 , 64
2 , 0.000101083 , 3.280288064212228e-16 , 32 , 4.0 , 64
2 , 0.000107708 , 8.167339868757038e-16 , 46 , 5.75 , 64
2 , 0.000104167 , 6.422565571553388e-16 , 44 , 5.5 , 64
2 , 0.000103042 , 7.715083004045572e-16 , 38 , 4.75 , 64
3.0,0.000280875,2.9509925268911936e-15,150.0,6.25,280.0
3.0,0.000309167,9.433175407423374e-16,141.0,5.875,280.0
3.0,0.000280083,4.084562546900909e-15,138.0,5.75,280.0
3.0,0.000252584,8.594618425698667e-16,135.0,5.625,280.0
3.0,0.00025475,2.972790565634703e-15,132.0,5.5,280.0
3.0,0.000259375,7.711414408048275e-16,120.0,5.0,280.0
3.0,0.000260666,1.830055904776519e-15,138.0,5.75,280.0
3.0,0.000234875,2.4328916936932985e-15,132.0,5.5,280.0
3.0,0.000221541,1.859888689237609e-15,123.0,5.125,280.0
4.0,0.000788417,2.2167071658896846e-14,416.0,6.5,1152.0
4.0,0.000905458,4.7210274794359893e-14,432.0,6.75,1152.0
4.0,0.000895583,6.451912181991893e-14,476.0,7.4375,1152.0
4.0,0.000631958,6.010654100221703e-14,332.0,5.1875,1152.0
4.0,0.000820834,2.1161060733977384e-14,424.0,6.625,1152.0
4.0,0.000843209,4.3868401539772784e-14,428.0,6.6875,1152.0
4.0,0.000705709,9.378311673361205e-15,364.0,5.6875,1152.0
4.0,0.00079075,1.3013251586606669e-14,360.0,5.625,1152.0
4.0,0.000934209,2.3414921534441284e-14,448.0,7.0,1152.0
5.0,0.002090542,7.806603636187109e-14,985.0,6.15625,4256.0
5.0,0.002073166,3.8733769350586684e-13,1015.0,6.34375,4256.0
5.0,0.00202575,1.8586252856655044e-13,930.0,5.8125,4256.0
5.0,0.0022285,4.944299224815962e-13,1085.0,6.78125,4256.0
5.0,0.010104292,3.541152966943481e-13,1145.0,7.15625,4256.0
5.0,0.001988292,4.2530405202128805e-13,980.0,6.125,4256.0
5.0,0.002151125,2.823576667078997e-13,1125.0,7.03125,4256.0
5.0,0.001907333,3.290205140717278e-13,985.0,6.15625,4256.0
5.0,0.002060083,2.396506889764986e-13,995.0,6.21875,4256.0
6.0,0.006608917,2.850209198159165e-12,3156.0,8.21875,14336.0
6.0,0.011669709,2.88674238975306e-12,2334.0,6.078125,14336.0
6.0,0.005463958,2.073684344905108e-12,2598.0,6.765625,14336.0
6.0,0.005348958,1.1333745184004599e-12,2574.0,6.703125,14336.0
6.0,0.007214959,1.298052182918521e-12,3552.0,9.25,14336.0
6.0,0.012239958,2.0291204836910627e-12,2964.0,7.71875,14336.0
6.0,0.005414125,3.3343524967276764e-12,2862.0,7.453125,14336.0
6.0,0.005285875,1.0163101418192387e-12,2520.0,6.5625,14336.0
6.0,0.00502475,7.878684872257185e-13,2340.0,6.09375,14336.0
7.0,0.020547042,2.7435561871772585e-12,7966.0,8.890625,44928.0
7.0,0.021211291,7.842949606966478e-12,7609.0,8.4921875,44928.0
7.0,0.01635275,3.697830366134911e-12,8001.0,8.9296875,44928.0
7.0,0.021287834,3.324177270931637e-11,7945.0,8.8671875,44928.0
7.0,0.017577125,8.887571439026055e-12,5950.0,6.640625,44928.0
7.0,0.016474042,9.974388886229898e-12,8092.0,9.03125,44928.0
7.0,0.020916583,9.342229151498941e-12,7910.0,8.828125,44928.0
7.0,0.022719666,9.263978757770992e-12,9030.0,10.078125,44928.0
7.0,0.023927459,9.345357727038987e-12,7693.0,8.5859375,44928.0
8.0,0.067378708,3.771308128920649e-11,21352.0,10.42578125,133120.0
8.0,0.04871475,9.977669820650035e-12,17304.0,8.44921875,133120.0
8.0,0.056860583,3.150885540013853e-11,19000.0,9.27734375,133120.0
8.0,0.058197958,3.942486804304066e-11,20608.0,10.0625,133120.0
8.0,0.082266333,4.6927876147311505e-11,32520.0,15.87890625,133120.0
8.0,0.172164291,1.6243860223072698e-10,71464.0,34.89453125,133120.0
8.0,0.062908875,5.112889988416158e-11,24936.0,12.17578125,133120.0
8.0,0.162894416,1.0463248394745245e-10,67200.0,32.8125,133120.0
8.0,0.036050209,8.13745235173647e-12,13360.0,6.5234375,133120.0
9.0,0.433992208,1.1933541674118944e-10,178398.0,38.71484375,377344.0
9.0,0.812189584,2.0079620333285415e-10,330471.0,71.716796875,377344.0
9.0,0.80107875,2.1419310842189558e-10,335394.0,72.78515625,377344.0
9.0,0.870552542,3.8034583834443374e-10,361737.0,78.501953125,377344.0
9.0,0.560633375,1.1697734105333134e-10,198279.0,43.029296875,377344.0
9.0,0.758616875,2.3457473754789346e-10,298440.0,64.765625,377344.0
9.0,0.656143917,1.8187303782693724e-10,271665.0,58.955078125,377344.0
9.0,0.602852125,1.228802814710912e-10,247275.0,53.662109375,377344.0
9.0,0.381889042,7.731575243042273e-11,152865.0,33.173828125,377344.0
10.0,2.550139875,5.942117302065637e-10,978500.0,95.556640625,1.032192e6
10.0,2.457719208,5.099374024147432e-10,993600.0,97.03125,1.032192e6
10.0,2.57286925,7.348739307159639e-10,1.05336e6,102.8671875,1.032192e6
10.0,2.661918125,8.909474873284171e-10,1.06243e6,103.7529296875,1.032192e6
10.0,2.501922583,4.645452011546398e-10,1.02025e6,99.6337890625,1.032192e6
10.0,2.645737375,1.0271557537516825e-9,1.03375e6,100.9521484375,1.032192e6
10.0,2.774615625,6.39048459435891e-9,1.11297e6,108.6884765625,1.032192e6
10.0,2.819286416,7.621934457256051e-10,1.11022e6,108.419921875,1.032192e6
10.0,2.295577375,6.52882783428883e-10,931710.0,90.9873046875,1.032192e6
11.0,6.909069375,2.0554775824324164e-9,2.531089e6,112.35302734375,2.742272e6
11.0,6.675395375,5.585377190046933e-9,2.459215e6,109.16259765625,2.742272e6
11.0,6.673113834,6.747455017749948e-9,2.48127e6,110.1416015625,2.742272e6
11.0,6.796173959,4.677082879460886e-9,2.524676e6,112.068359375,2.742272e6
11.0,6.710340583,3.2299464065891223e-9,2.516767e6,111.71728515625,2.742272e6
11.0,6.661789791,4.741527901644869e-9,2.490609e6,110.55615234375,2.742272e6
11.0,6.740206417,3.8313433575706506e-9,2.503985e6,111.14990234375,2.742272e6
11.0,6.775522292,2.693883721071198e-9,2.518032e6,111.7734375,2.742272e6
11.0,6.876508375,5.205125368732709e-9,2.575463e6,114.32275390625,2.742272e6
12.0,15.608686417,1.2756391994394713e-8,5.637036e6,114.685791015625,7.110656e6
12.0,15.44280875,8.393613467881376e-9,5.59866e6,113.905029296875,7.110656e6
12.0,15.654112167,2.4360314546490383e-8,5.681532e6,115.591064453125,7.110656e6
12.0,15.507512125,2.3349472539707918e-8,5.645688e6,114.86181640625,7.110656e6
12.0,15.654217666,1.4809897791310855e-8,5.645472e6,114.857421875,7.110656e6
12.0,15.543685083,6.617961249372031e-9,5.56068e6,113.13232421875,7.110656e6
12.0,15.648480292,3.7430498656878324e-8,5.65224e6,114.9951171875,7.110656e6
12.0,15.144085167,8.368026846776085e-9,5.60514e6,114.036865234375,7.110656e6
12.0,15.196890958,1.76941572010519e-8,5.631996e6,114.583251953125,7.110656e6
13.0,34.516247834,6.738567412903004e-8,1.2324988e7,115.73193359375,1.806336e7
13.0,34.435244125,4.287952696657112e-8,1.2291669e7,115.4190673828125,1.806336e7
13.0,34.928045125,3.850072174395815e-8,1.233245e7,115.802001953125,1.806336e7
13.0,35.319711125,1.661109605102794e-7,1.2454936e7,116.9521484375,1.806336e7
13.0,34.690045875,5.716889028016571e-8,1.2296128e7,115.4609375,1.806336e7
13.0,34.710338,6.216177434703298e-8,1.22967e7,115.46630859375,1.806336e7
13.0,35.019884958,9.503181671436467e-8,1.2394668e7,116.38623046875,1.806336e7
13.0,34.943071416,4.198663705883299e-5,1.2331137e7,115.7896728515625,1.806336e7
13.0,34.519294125,1.171614019296226e-7,1.2291994e7,115.422119140625,1.806336e7
14.0,80.918951416,4.0967090580528856e-7,2.7049022e7,117.92437744140625,4.5088768e7
14.0,79.043656625,8.626611319180424e-7,2.6509952e7,115.57421875,4.5088768e7
14.0,79.05182625,5.429656177372494e-7,2.6685876e7,116.3411865234375,4.5088768e7
14.0,78.987650791,2.5465998984416356e-7,2.6838042e7,117.00457763671875,4.5088768e7
14.0,78.990792584,0.02235163371723504,2.6702438e7,116.41339111328125,4.5088768e7
14.0,79.754414792,2.886200522735172e-7,2.677017e7,116.70867919921875,4.5088768e7
14.0,78.562457292,2.356194807169272e-7,2.65167e7,115.6036376953125,4.5088768e7
14.0,79.016283458,3.103698319081233e-7,2.6798142e7,116.83062744140625,4.5088768e7
14.0,78.29064575,8.202396151852073e-7,2.6669636e7,116.2703857421875,4.5088768e7
15.0,187.31370775,0.023562332825075853,5.7726195e7,117.44424438476562,1.10854144e8
15.0,186.88685825,2.6610869695993163e-6,5.7612315e7,117.21255493164062,1.10854144e8
15.0,185.864956625,1.133285645916402e-6,5.701476e7,115.996826171875,1.10854144e8
15.0,181.025770583,0.1448001974088524,5.713164e7,116.234619140625,1.10854144e8
15.0,182.316477542,0.009873387780758927,5.746734e7,116.9176025390625,1.10854144e8
15.0,177.84049175,8.896016287181952e-7,5.694351e7,115.85186767578125,1.10854144e8
15.0,182.1951185,0.03435516008781694,5.7615135e7,117.21829223632812,1.10854144e8
15.0,179.459669958,1.2584006161233423e-5,5.73036e7,116.58447265625,1.10854144e8
15.0,179.419526834,4.938949964097676e-6,5.717433e7,116.32147216796875,1.10854144e8


==> Data/RandomTestVaryingM/testRandom3.csv <==
m,time,error,eigencountsum,eigencountavg,expected
10.0,304.625756334,2.243950802949257e-9,6.123058e7,103.69452488611154,6.0643323e7
10.0,297.366048208,1.626131224763854e-9,5.627484e7,95.3019356805365,6.0643323e7
10.0,298.803364834,1.4043370910599151e-9,5.822691e7,98.60778336635676,6.0643323e7
10.0,306.395834666,2.321409731109725e-9,6.188026e7,104.79476367084963,6.0643323e7
10.0,289.08112125,1.175263614656723e-9,5.775178e7,97.80314653931481,6.0643323e7
10.0,297.313298042,2.0360744201752823e-9,5.998147e7,101.5791461328727,6.0643323e7
10.0,285.043378583,1.0464505920069978e-9,5.72465e7,96.94745042253044,6.0643323e7
10.0,286.799700875,1.424510287506564e-9,5.84504e7,98.98626564378736,6.0643323e7
10.0,300.546835667,2.0436345948837698e-9,6.098934e7,103.28598282782096,6.0643323e7
9.0,36.632964291,2.496993421214315e-10,7.736031e6,43.670121424579584,1.4880348e7
9.0,59.073445292,6.870036576437551e-10,1.3699386e7,77.33343494386018,1.4880348e7
9.0,39.461698708,2.4567725631641224e-10,8.697258e6,49.096275974190924,1.4880348e7
9.0,38.86927875,1.272837835131213e-9,8.549514e6,48.262256769801354,1.4880348e7
9.0,52.07431875,3.5154101851730957e-10,1.216683e7,68.68211146674795,1.4880348e7
9.0,53.9993025,6.253912943066098e-10,1.2576276e7,70.99344612101814,1.4880348e7
9.0,50.807336583,5.114770829095505e-10,1.1697372e7,66.03200731595793,1.4880348e7
9.0,42.471585125,4.923230525080953e-10,9.564399e6,53.991312299954274,1.4880348e7
9.0,55.744861042,4.4673763177304586e-10,1.2869883e7,72.6508662297414,1.4880348e7
8.0,3.831205291,8.823099621213822e-11,804328.0,15.324035970126506,3.536379e6
8.0,4.011307917,6.702904897792905e-11,845672.0,16.111720774272214,3.536379e6
8.0,6.681323625,1.4031086833901456e-10,1.575744e6,30.02103337905807,3.536379e6
8.0,2.882133,6.730971335855429e-11,554400.0,10.562414266117969,3.536379e6
8.0,3.139022542,6.917904573934633e-11,640416.0,12.201188843164152,3.536379e6
8.0,4.967876,1.1361199983791206e-10,1.11216e6,21.188843164151805,3.536379e6
8.0,2.917703083,5.476152864503092e-11,549280.0,10.464868160341412,3.536379e6
8.0,8.590540833,1.9494557579361483e-10,2.087968e6,39.77991159884164,3.536379e6
8.0,2.83556225,7.61869914573554e-11,536984.0,10.230605090687396,3.536379e6
7.0,0.594385167,8.943956686380261e-12,129227.0,8.441243712848651,809190.0
7.0,0.564513334,9.922729304889799e-12,120141.0,7.847736625514403,809190.0
7.0,0.585389625,9.958256441677804e-12,125958.0,8.227709190672154,809190.0
7.0,0.67503,9.97127828371662e-12,149450.0,9.762231367169639,809190.0
7.0,0.552059833,9.966060636832087e-12,116963.0,7.6401463191586645,809190.0
7.0,0.587453583,9.489266511296309e-12,114849.0,7.502057613168724,809190.0
7.0,0.671688958,1.3104438176088732e-11,149947.0,9.7946959304984,809190.0
7.0,0.498001,9.812595180846984e-12,104699.0,6.839048925468679,809190.0
7.0,0.752034166,2.898032602725826e-11,171696.0,11.215363511659808,809190.0
6.0,0.1420375,5.215383680479135e-12,32736.0,7.4842249657064475,177147.0
6.0,0.132702667,1.3362644324388384e-12,29436.0,6.729766803840878,177147.0
6.0,0.164697625,2.6929866998620756e-12,37692.0,8.617283950617283,177147.0
6.0,0.152286916,3.723243935382925e-12,33582.0,7.677640603566529,177147.0
6.0,0.139859708,2.3424705689191022e-12,32022.0,7.320987654320987,177147.0
6.0,0.165700375,5.246476120106113e-12,37668.0,8.611796982167352,177147.0
6.0,0.163155666,6.142641950646066e-12,36822.0,8.41838134430727,177147.0
6.0,0.14962825,2.27018404075352e-12,32862.0,7.513031550068587,177147.0
6.0,0.170099958,9.819700608204585e-12,38724.0,8.853223593964335,177147.0
5.0,0.039439,9.634447219741413e-13,9325.0,7.674897119341564,36936.0
5.0,0.040245084,3.89910326248355e-13,9425.0,7.757201646090535,36936.0
5.0,0.036667167,4.760636329592671e-13,8635.0,7.106995884773663,36936.0
5.0,0.037549167,1.0977885267493548e-12,8830.0,7.267489711934156,36936.0
5.0,0.039890208,9.308109838457312e-13,9390.0,7.728395061728395,36936.0
5.0,0.037118167,5.524469770534779e-13,8525.0,7.016460905349795,36936.0
5.0,0.035642542,6.015169782741709e-13,8475.0,6.9753086419753085,36936.0
5.0,0.037288125,2.396163278584846e-13,8585.0,7.065843621399177,36936.0
5.0,0.029444666,2.222115194688158e-13,7820.0,6.436213991769547,36936.0
4.0,0.00902175,1.1368683772161603e-13,2488.0,7.679012345679013,7371.0
4.0,0.009183459,1.4210854715202004e-13,2512.0,7.753086419753086,7371.0
4.0,0.008351166,9.85878045867139e-14,2156.0,6.654320987654321,7371.0
4.0,0.012057917,1.0835776720341528e-13,1912.0,5.901234567901234,7371.0
4.0,0.008869417,3.685363807754647e-13,2416.0,7.45679012345679,7371.0
4.0,0.006853292,3.907985046680551e-14,1924.0,5.938271604938271,7371.0
4.0,0.00800825,7.670329724892472e-14,2100.0,6.481481481481482,7371.0
4.0,0.008005167,4.973799150320701e-14,2120.0,6.54320987654321,7371.0
4.0,0.013114583,4.263256414560601e-13,2212.0,6.827160493827161,7371.0
3.0,0.0016635,2.842170943040401e-14,459.0,5.666666666666667,1458.0
3.0,0.001799625,1.3322676295501878e-14,483.0,5.962962962962963,1458.0
3.0,0.001669209,1.1546319456101628e-14,480.0,5.925925925925926,1458.0
3.0,0.001932625,1.7763568394002505e-14,522.0,6.444444444444445,1458.0
3.0,0.00169425,1.3322676295501878e-14,474.0,5.851851851851852,1458.0
3.0,0.001895791,2.842170943040401e-14,519.0,6.407407407407407,1458.0
3.0,0.001725542,8.881784197001252e-15,462.0,5.703703703703703,1458.0
3.0,0.001909708,1.9539925233402755e-14,501.0,6.185185185185185,1458.0
3.0,0.001797667,1.9539925233402755e-14,462.0,5.703703703703703,1458.0
2 , 0.000412833 , 1.7763568394002505e-14 , 106 , 5.888888888888889 , 315
2 , 0.000445375 , 3.552713678800501e-15 , 100 , 5.555555555555555 , 315
2 , 0.00037775 , 6.217248937900877e-15 , 88 , 4.888888888888889 , 315
2 , 0.000376375 , 1.5987211554602254e-14 , 94 , 5.222222222222222 , 315
2 , 0.000423041 , 4.440892098500626e-15 , 118 , 6.555555555555555 , 315
2 , 0.000434542 , 1.7763568394002505e-14 , 104 , 5.777777777777778 , 315
2 , 0.000349833 , 7.993605777301127e-15 , 98 , 5.444444444444445 , 315
2 , 0.00038225 , 1.9539925233402755e-14 , 106 , 5.888888888888889 , 315
2 , 0.000369959 , 1.4210854715202004e-14 , 106 , 5.888888888888889 , 315


==> Data/RandomTestVaryingM/testRandom4.csv <==
m,time,error,eigencountsum,eigencountavg,expected
8.0,101.188458042,1.4621548416471342e-10,1.0704224e7,20.41668701171875,3.7748736e7
8.0,90.491068625,1.389253156958148e-10,8.765656e6,16.719161987304688,3.7748736e7
8.0,93.61525175,1.5314506697618072e-10,9.947256e6,18.972885131835938,3.7748736e7
8.0,88.903375625,1.177900193286328e-10,9.07492e6,17.309036254882812,3.7748736e7
8.0,71.781081709,7.852207772884867e-11,4.892728e6,9.332138061523438,3.7748736e7
8.0,90.865750958,1.1152678780490533e-10,8.950336e6,17.0714111328125,3.7748736e7
8.0,85.427989,9.133316325460328e-11,7.868128e6,15.00726318359375,3.7748736e7
8.0,104.621380375,2.8466575277636876e-10,1.1747896e7,22.407333374023438,3.7748736e7
8.0,96.396890667,1.368789526168257e-10,9.738904e6,18.575485229492188,3.7748736e7
7.0,7.602332416,1.3886669592011458e-11,984193.0,8.58148193359375,6.668288e6
7.0,8.231751583,9.805489753489383e-12,1.004486e6,8.7584228515625,6.668288e6
7.0,8.740923834,1.7257307952731815e-11,1.207969e6,10.53265380859375,6.668288e6
7.0,7.075401083,9.995103130616526e-12,855400.0,7.45849609375,6.668288e6
7.0,11.508784292,1.4881607057759538e-10,1.741236e6,15.182373046875,6.668288e6
7.0,8.648181792,4.3379590097123895e-11,1.171002e6,10.2103271484375,6.668288e6
7.0,7.456518917,3.9177106003762674e-11,977025.0,8.51898193359375,6.668288e6
7.0,9.14364775,2.850697455869522e-11,1.233988e6,10.759521484375,6.668288e6
7.0,7.309502458,9.968914582714206e-12,896518.0,7.8170166015625,6.668288e6
6.0,1.096446417,6.705771882051567e-12,190578.0,7.754638671875,1.14688e6
6.0,1.236871667,5.717223543406452e-12,212844.0,8.66064453125,1.14688e6
6.0,1.114435417,4.803268893738277e-12,190218.0,7.739990234375,1.14688e6
6.0,1.157568917,5.634551710093932e-12,200262.0,8.148681640625,1.14688e6
6.0,1.019296,2.5521089301434776e-12,173964.0,7.07861328125,1.14688e6
6.0,1.086199875,3.0944136142352363e-12,184974.0,7.526611328125,1.14688e6
6.0,1.115964,9.662563240992003e-12,189426.0,7.707763671875,1.14688e6
6.0,1.312889583,8.924416761146858e-12,225372.0,9.17041015625,1.14688e6
6.0,1.194495916,5.7061870933561724e-12,193686.0,7.881103515625,1.14688e6
5.0,0.191245791,3.574918139293004e-13,34225.0,6.6845703125,193536.0
5.0,0.223553875,1.0258390442645298e-12,41490.0,8.103515625,193536.0
5.0,0.223817834,5.329070518200751e-12,39240.0,7.6640625,193536.0
5.0,0.191660458,1.20614629395277e-12,35100.0,6.85546875,193536.0
5.0,0.195966542,3.935221499645575e-13,34535.0,6.7451171875,193536.0
5.0,0.190464459,6.563638521583925e-13,33665.0,6.5751953125,193536.0
5.0,0.210061958,6.503184596148501e-13,38315.0,7.4833984375,193536.0
5.0,0.197813583,4.243683533796634e-13,35210.0,6.876953125,193536.0
5.0,0.224222833,7.354117315117037e-13,39750.0,7.763671875,193536.0
4.0,0.0383005,1.2878587085651816e-13,7296.0,7.125,32768.0
4.0,0.03546425,5.555992226921691e-14,6480.0,6.328125,32768.0
4.0,0.038843959,1.3584574428701827e-13,7212.0,7.04296875,32768.0
4.0,0.038281958,7.194245199571014e-14,7032.0,6.8671875,32768.0
4.0,0.038363,6.715871437051268e-14,7284.0,7.11328125,32768.0
4.0,0.039320041,8.668621376273222e-13,7376.0,7.203125,32768.0
4.0,0.038938833,9.947598300641403e-13,7384.0,7.2109375,32768.0
4.0,0.037626875,7.985694661223993e-14,7132.0,6.96484375,32768.0
4.0,0.037033709,1.8118839761882555e-13,6996.0,6.83203125,32768.0
3.0,0.005330583,1.7763568394002505e-14,1149.0,5.984375,5824.0
3.0,0.005833417,7.815970093361102e-14,1260.0,6.5625,5824.0
3.0,0.010893042,1.687538997430238e-14,1200.0,6.25,5824.0
3.0,0.005403125,6.394884621840902e-14,1140.0,5.9375,5824.0
3.0,0.0055385,4.618527782440651e-14,1185.0,6.171875,5824.0
3.0,0.005384208,4.618527782440651e-14,1185.0,6.171875,5824.0
3.0,0.005713208,2.842170943040401e-14,1224.0,6.375,5824.0
3.0,0.005495917,2.4868995751603507e-14,1173.0,6.109375,5824.0
3.0,0.00583875,4.263256414560601e-14,1260.0,6.5625,5824.0
2 , 0.000960709 , 2.842170943040401e-14 , 186 , 5.8125 , 1152
2 , 0.001006084 , 1.4210854715202004e-14 , 186 , 5.8125 , 1152
2 , 0.000947208 , 1.4210854715202004e-14 , 174 , 5.4375 , 1152
2 , 0.0009935 , 1.509903313490213e-14 , 190 , 5.9375 , 1152
2 , 0.000925417 , 8.526512829121202e-14 , 174 , 5.4375 , 1152
2 , 0.000865333 , 1.021405182655144e-14 , 172 , 5.375 , 1152
2 , 0.000918667 , 4.263256414560601e-14 , 186 , 5.8125 , 1152
2 , 0.000857167 , 1.2434497875801753e-14 , 184 , 5.75 , 1152
2 , 0.000869333 , 1.1102230246251565e-14 , 174 , 5.4375 , 1152


==> Data/RandomTestVaryingM/testRandom5.csv <==
m,time,error,eigencountsum,eigencountavg,expected
7.0,96.964413709,5.32048629350663e-11,4.971967e6,9.0915968,3.65625e7
7.0,81.704823875,1.76601464133621e-11,4.620133e6,8.4482432,3.65625e7
7.0,101.791704833,4.4565240386873484e-11,5.329373e6,9.7451392,3.65625e7
7.0,109.060968208,6.431122301364667e-11,6.594553e6,12.0586112,3.65625e7
7.0,99.155195958,5.806555236631539e-11,5.103532e6,9.3321728,3.65625e7
7.0,101.806714834,2.8479018488567556e-11,4.719057e6,8.6291328,3.65625e7
7.0,87.774183958,2.57880724123752e-11,4.618026e6,8.4443904,3.65625e7
7.0,93.4783775,5.040590167482151e-11,4.963987e6,9.0770048,3.65625e7
7.0,122.021637833,8.320188847885807e-11,5.862507e6,10.7200128,3.65625e7
6.0,7.751481667,5.9401372709544376e-12,695370.0,7.41728,5.328125e6
6.0,8.786609792,9.523333467094227e-12,853272.0,9.101568,5.328125e6
6.0,9.18248875,9.947598300641403e-12,830694.0,8.860736,5.328125e6
6.0,9.485500542,9.308109838457312e-12,898122.0,9.579968,5.328125e6
6.0,7.620736875,8.22808488010196e-12,732840.0,7.81696,5.328125e6
6.0,8.1877495,3.501554601825774e-11,808962.0,8.628928,5.328125e6
6.0,7.5188075,9.815502280292142e-12,785292.0,8.376448,5.328125e6
6.0,7.854547583,8.036164305557973e-12,767358.0,8.185152,5.328125e6
6.0,7.735591333,8.951506202947712e-12,813888.0,8.681472,5.328125e6
5.0,0.86933375,1.0835776720341528e-12,121575.0,7.7808,781250.0
5.0,0.860865333,9.947598300641403e-13,109200.0,6.9888,781250.0
5.0,0.813202458,9.829792093766927e-13,110995.0,7.10368,781250.0
5.0,0.908000916,1.0906830993917538e-12,120780.0,7.72992,781250.0
5.0,0.84244075,2.4158453015843406e-12,115105.0,7.36672,781250.0
5.0,0.785910417,6.821210263296962e-13,109355.0,6.99872,781250.0
5.0,0.839863333,1.0942358130705543e-12,113605.0,7.27072,781250.0
5.0,0.808371083,1.6910917111090384e-12,114650.0,7.3376,781250.0
5.0,0.804932708,7.425171588693047e-13,110465.0,7.06976,781250.0
4.0,0.110564083,1.7053025658242404e-13,16700.0,6.68,118125.0
4.0,0.127194625,1.3500311979441904e-13,16920.0,6.768,118125.0
4.0,0.111884625,1.2079226507921703e-13,17152.0,6.8608,118125.0
4.0,0.127788417,2.984279490192421e-13,19808.0,7.9232,118125.0
4.0,0.106493875,8.970602038971265e-14,16060.0,6.424,118125.0
4.0,0.129694583,1.7933528558051477e-13,19072.0,7.6288,118125.0
4.0,0.123495292,3.019806626980426e-13,18456.0,7.3824,118125.0
4.0,0.107129625,1.7053025658242404e-13,16452.0,6.5808,118125.0
4.0,0.117711708,1.2079226507921703e-13,16824.0,6.7296,118125.0
3.0,0.01284425,3.552713678800501e-14,2337.0,6.232,19000.0
3.0,0.019275125,1.9539925233402755e-14,2394.0,6.384,19000.0
3.0,0.014128042,7.815970093361102e-14,2394.0,6.384,19000.0
3.0,0.013644958,1.7763568394002505e-14,2454.0,6.544,19000.0
3.0,0.018367667,3.907985046680551e-14,2376.0,6.336,19000.0
3.0,0.014149666,7.105427357601002e-14,2508.0,6.688,19000.0
3.0,0.014101959,1.7763568394002505e-14,2346.0,6.256,19000.0
3.0,0.019132375,4.263256414560601e-14,2388.0,6.368,19000.0
3.0,0.013685583,6.039613253960852e-14,2394.0,6.384,19000.0
2 , 0.001721292 , 1.2434497875801753e-14 , 304 , 6.08 , 3325
2 , 0.001693333 , 8.881784197001252e-15 , 302 , 6.04 , 3325
2 , 0.001698292 , 1.7763568394002505e-14 , 302 , 6.04 , 3325
2 , 0.001660167 , 1.7763568394002505e-14 , 282 , 5.64 , 3325
2 , 0.0019885 , 6.394884621840902e-14 , 308 , 6.16 , 3325
2 , 0.001739375 , 1.5987211554602254e-14 , 278 , 5.56 , 3325
2 , 0.001880292 , 2.1316282072803006e-14 , 304 , 6.08 , 3325
2 , 0.002240875 , 1.4210854715202004e-14 , 308 , 6.16 , 3325
2 , 0.001896208 , 2.842170943040401e-14 , 310 , 6.2 , 3325


==> Data/RandomTestVaryingM/testRandom6.csv <==
m,time,error,eigencountsum,eigencountavg,expected
6.0,41.152698792,7.340707139261171e-12,2.237742e6,7.993762860082304,2.0155392e7
6.0,42.516754125,8.472702393465212e-12,2.293698e6,8.193651406035665,2.0155392e7
6.0,43.726103792,9.979572723750607e-12,2.498202e6,8.924189814814815,2.0155392e7
6.0,48.015147333,1.1121947807168908e-10,2.912982e6,10.405885631001372,2.0155392e7
6.0,38.088413542,9.833911462919787e-12,2.086644e6,7.454003772290809,2.0155392e7
6.0,40.701867833,9.511993528497292e-12,2.53167e6,9.0437457133059,2.0155392e7
6.0,39.720333333,9.777068044058979e-12,2.378376e6,8.496141975308642,2.0155392e7
6.0,43.634688209,9.249431447315274e-12,2.47539e6,8.84269975994513,2.0155392e7
6.0,41.24314525,9.333217160625365e-12,2.668128e6,9.531207133058984,2.0155392e7
5.0,2.778604375,1.2789769243681803e-12,280515.0,7.214891975308642,2.651616e6
5.0,3.061060292,6.963318810448982e-12,310955.0,7.997813786008231,2.651616e6
5.0,2.760116083,8.562039965909207e-13,268075.0,6.894933127572016,2.651616e6
5.0,3.185826916,1.4561685190983553e-12,320970.0,8.255401234567902,2.651616e6
5.0,3.130138,9.094947017729282e-13,285005.0,7.3303755144032925,2.651616e6
5.0,3.098750875,2.2879476091475226e-12,301910.0,7.7651748971193415,2.651616e6
5.0,2.826885584,1.1084466677857563e-12,277050.0,7.125771604938271,2.651616e6
5.0,3.344209709,9.805489753489383e-13,296740.0,7.632201646090535,2.651616e6
5.0,3.31293725,3.6349618400077353e-12,329395.0,8.472093621399177,2.651616e6
4.0,0.307866792,1.5216220972978687e-13,33960.0,6.550925925925926,362880.0
4.0,0.323566083,3.694822225952521e-13,35992.0,6.942901234567901,362880.0
4.0,0.296167709,1.247433529833906e-13,34804.0,6.713734567901234,362880.0
4.0,0.314757292,1.4566126083082054e-13,36128.0,6.969135802469136,362880.0
4.0,0.327757708,1.7763568394002505e-13,33920.0,6.54320987654321,362880.0
4.0,0.365232292,2.984279490192421e-13,39580.0,7.635030864197531,362880.0
4.0,0.316253,1.4210854715202004e-13,33784.0,6.5169753086419755,362880.0
4.0,0.358384583,3.694822225952521e-13,36864.0,7.111111111111111,362880.0
4.0,0.3519185,1.9895196601282805e-13,36156.0,6.974537037037037,362880.0
3.0,0.033109792,6.394884621840902e-14,4116.0,6.351851851851852,52488.0
3.0,0.040660166,3.730349362740526e-14,4158.0,6.416666666666667,52488.0
3.0,0.037693958,9.237055564881302e-14,4197.0,6.476851851851852,52488.0
3.0,0.039061917,1.4210854715202004e-13,4488.0,6.925925925925926,52488.0
3.0,0.0308495,1.4210854715202004e-13,4176.0,6.444444444444445,52488.0
3.0,0.036242833,1.3500311979441904e-13,4323.0,6.671296296296297,52488.0
3.0,0.034606166,7.105427357601002e-14,3903.0,6.023148148148148,52488.0
3.0,0.029197958,2.842170943040401e-14,3747.0,5.782407407407407,52488.0
3.0,0.034544375,4.973799150320701e-14,4251.0,6.560185185185185,52488.0
2 , 0.003509875 , 1.4210854715202004e-14 , 398 , 5.527777777777778 , 8064
2 , 0.003754458 , 1.7763568394002505e-14 , 430 , 5.972222222222222 , 8064
2 , 0.003811625 , 3.197442310920451e-14 , 434 , 6.027777777777778 , 8064
2 , 0.004060125 , 3.019806626980426e-14 , 412 , 5.722222222222222 , 8064
2 , 0.003518375 , 1.2434497875801753e-14 , 428 , 5.944444444444445 , 8064
2 , 0.003326041 , 2.3092638912203256e-14 , 406 , 5.638888888888889 , 8064
2 , 0.003673917 , 2.842170943040401e-14 , 434 , 6.027777777777778 , 8064
2 , 0.00353625 , 2.1316282072803006e-14 , 434 , 6.027777777777778 , 8064
2 , 0.003428667 , 2.842170943040401e-14 , 418 , 5.805555555555555 , 8064


==> Data/RandomTestVaryingM/testRandomWC2.csv <==
m,time,error,eigencountsum,eigencountavg,expected
15.0,20.988875459,6.552604942073835e-15,2.4576e6,5.0,1.10854144e8
15.0,21.112149959,5.9929836054248544e-15,2.4576e6,5.0,1.10854144e8
15.0,21.637268917,5.60812293295441e-15,2.4576e6,5.0,1.10854144e8
15.0,20.272059625,7.105427357601002e-15,2.4576e6,5.0,1.10854144e8
15.0,22.811206083,6.8547566530843254e-15,2.4576e6,5.0,1.10854144e8
15.0,22.330171209,6.531532626445134e-15,2.4576e6,5.0,1.10854144e8
15.0,22.090364792,6.752732242134669e-15,2.4576e6,5.0,1.10854144e8
15.0,20.986293458,6.217248937900877e-15,2.4576e6,5.0,1.10854144e8
15.0,19.93792375,7.327419826590806e-15,2.4576e6,5.0,1.10854144e8
14.0,6.281633291,6.217248937900877e-15,1.14688e6,5.0,4.5088768e7
14.0,6.221666416,6.005921549140775e-15,1.14688e6,5.0,4.5088768e7
14.0,6.358135083,5.835739437446556e-15,1.14688e6,5.0,4.5088768e7
14.0,5.746062375,5.449980295808315e-15,1.146866e6,4.99993896484375,4.5088768e7
14.0,5.963486584,5.676544821921825e-15,1.146866e6,4.99993896484375,4.5088768e7
14.0,6.439618792,5.785629090726496e-15,1.14688e6,5.0,4.5088768e7
14.0,5.838362875,7.363514088907437e-15,1.14688e6,5.0,4.5088768e7
14.0,6.418289875,9.722425646279605e-15,1.14688e6,5.0,4.5088768e7
14.0,6.285650375,5.2950566350630895e-15,1.14688e6,5.0,4.5088768e7
13.0,2.409492625,5.329070518200751e-15,532480.0,5.0,1.806336e7
13.0,2.323741125,6.217248937900877e-15,532480.0,5.0,1.806336e7
13.0,2.196948958,5.4845578004252194e-15,532480.0,5.0,1.806336e7
13.0,2.263726375,4.967856675618134e-15,532480.0,5.0,1.806336e7
13.0,2.360413125,6.423518810258939e-15,532480.0,5.0,1.806336e7
13.0,2.43252075,5.329070518200751e-15,532480.0,5.0,1.806336e7
13.0,2.724649792,4.876795645065343e-15,532480.0,5.0,1.806336e7
13.0,2.447866667,4.902631482706049e-15,532480.0,5.0,1.806336e7
13.0,2.335150667,3.557532725040006e-15,532480.0,5.0,1.806336e7
12.0,0.961227958,4.5922940163072226e-15,245760.0,5.0,7.110656e6
12.0,1.003099083,5.718040637248645e-15,245844.0,5.001708984375,7.110656e6
12.0,0.926499208,5.7944086228927416e-15,245760.0,5.0,7.110656e6
12.0,0.911181584,6.217248937900877e-15,245760.0,5.0,7.110656e6
12.0,0.965456792,4.462166370902571e-15,245760.0,5.0,7.110656e6
12.0,1.012840916,4.040731896610278e-15,245760.0,5.0,7.110656e6
12.0,0.922825958,5.329070518200751e-15,245760.0,5.0,7.110656e6
12.0,0.9058965,4.185341323502661e-15,245760.0,5.0,7.110656e6
12.0,0.987479125,5.400274963785669e-15,245760.0,5.0,7.110656e6
11.0,0.386552917,4.323433528154994e-15,112640.0,5.0,2.742272e6
11.0,0.38316925,4.674501832034603e-15,112640.0,5.0,2.742272e6
11.0,0.375314209,4.921281534021149e-15,112750.0,5.0048828125,2.742272e6
11.0,0.387173334,5.050588022774256e-15,112640.0,5.0,2.742272e6
11.0,0.379863209,4.440892098500626e-15,112640.0,5.0,2.742272e6
11.0,0.385088917,3.778536828790134e-15,112640.0,5.0,2.742272e6
11.0,0.380006208,4.440892098500626e-15,112640.0,5.0,2.742272e6
11.0,0.38190825,4.924491151656966e-15,112640.0,5.0,2.742272e6
11.0,0.383454458,5.329070518200751e-15,112640.0,5.0,2.742272e6
10.0,0.151179458,4.373492936461292e-15,51200.0,5.0,1.032192e6
10.0,0.151697792,4.0567706883537014e-15,51200.0,5.0,1.032192e6
10.0,0.149370834,3.4818460725514644e-15,51200.0,5.0,1.032192e6
10.0,0.16219875,4.505233019457173e-15,51200.0,5.0,1.032192e6
10.0,0.156545,4.295247282891258e-15,51200.0,5.0,1.032192e6
10.0,0.1594,3.616711388896836e-15,51200.0,5.0,1.032192e6
10.0,0.153903458,4.6252991195122605e-15,51200.0,5.0,1.032192e6
10.0,0.155416167,3.4780306979731683e-15,51200.0,5.0,1.032192e6
10.0,0.151417125,3.5144104436431996e-15,51200.0,5.0,1.032192e6
9.0,0.068879875,2.70788954183746e-15,23040.0,5.0,377344.0
9.0,0.062119541,3.3224780398088447e-15,23040.0,5.0,377344.0
9.0,0.066132958,2.220446049250313e-15,23184.0,5.03125,377344.0
9.0,0.063076125,3.8869817122238324e-15,23040.0,5.0,377344.0
9.0,0.065236708,4.805171317441264e-15,23040.0,5.0,377344.0
9.0,0.067541833,3.8617543551780965e-15,23040.0,5.0,377344.0
9.0,0.063408417,4.679370828944531e-15,23040.0,5.0,377344.0
9.0,0.06249775,3.552566316394289e-15,23040.0,5.0,377344.0
9.0,0.067374542,3.296853464876059e-15,23067.0,5.005859375,377344.0
8.0,0.02605275,3.4570739455781326e-15,10240.0,5.0,133120.0
8.0,0.030130958,2.8916458939766292e-15,10240.0,5.0,133120.0
8.0,0.026231041,2.0555743032684637e-15,10272.0,5.015625,133120.0
8.0,0.025975959,3.672557211576421e-15,10240.0,5.0,133120.0
8.0,0.025132958,4.1435422111718054e-15,10256.0,5.0078125,133120.0
8.0,0.029676541,2.9121539559391344e-15,10240.0,5.0,133120.0
8.0,0.027243542,2.132408998907533e-15,10240.0,5.0,133120.0
8.0,0.025813792,4.390569868726896e-15,10240.0,5.0,133120.0
8.0,0.026254375,3.552713678800501e-15,10240.0,5.0,133120.0
7.0,0.01019325,2.171039385876172e-15,4480.0,5.0,44928.0
7.0,0.014212583,2.258947466476443e-15,4480.0,5.0,44928.0
7.0,0.009782208,3.65406467414515e-15,4599.0,5.1328125,44928.0
7.0,0.01332275,2.654782224558551e-15,4529.0,5.0546875,44928.0
7.0,0.009570167,3.552713678800501e-15,4480.0,5.0,44928.0
7.0,0.012142291,3.407696908223932e-15,4480.0,5.0,44928.0
7.0,0.009609125,3.292525021315548e-15,4480.0,5.0,44928.0
7.0,0.012312958,3.1387656050564417e-15,4480.0,5.0,44928.0
7.0,0.009419,1.3293680061815678e-15,4480.0,5.0,44928.0
6.0,0.007719166,2.8670199500656993e-15,1920.0,5.0,14336.0
6.0,0.004437291,2.4202900756246778e-15,1920.0,5.0,14336.0
6.0,0.004038292,1.8439285289085843e-15,1920.0,5.0,14336.0
6.0,0.003776042,1.3332738078728604e-15,1920.0,5.0,14336.0
6.0,0.004142,1.550294127198599e-15,1968.0,5.125,14336.0
6.0,0.008014833,2.6568348763612143e-15,1920.0,5.0,14336.0
6.0,0.003780916,2.6463034197069944e-15,1920.0,5.0,14336.0
6.0,0.003948209,2.606533207670924e-15,1920.0,5.0,14336.0
6.0,0.0038385,2.1826648350973657e-15,1920.0,5.0,14336.0
5.0,0.001767208,1.7763568394002505e-15,815.0,5.09375,4256.0
5.0,0.001646334,2.378041426423338e-15,800.0,5.0,4256.0
5.0,0.001610542,1.2062055497619852e-15,805.0,5.03125,4256.0
5.0,0.001524875,2.1321942857878023e-15,800.0,5.0,4256.0
5.0,0.005345,1.8601793979261548e-15,800.0,5.0,4256.0
5.0,0.00150725,1.7625353282912485e-15,800.0,5.0,4256.0
5.0,0.001549875,1.887210074633824e-15,800.0,5.0,4256.0
5.0,0.001596917,1.7763568394002505e-15,795.0,4.96875,4256.0
5.0,0.001545042,1.2967581092867695e-15,800.0,5.0,4256.0
4.0,0.000601417,1.3744180812905566e-15,320.0,5.0,1152.0
4.0,0.000730583,1.7763568394002505e-15,324.0,5.0625,1152.0
4.0,0.0008145,1.0112040134780637e-15,356.0,5.5625,1152.0
4.0,0.000635958,1.2790383195238813e-15,320.0,5.0,1152.0
4.0,0.000588666,3.5404830258779408e-15,320.0,5.0,1152.0
4.0,0.000566583,1.9352851416099677e-15,316.0,4.9375,1152.0
4.0,0.000614125,2.3052650162084984e-15,320.0,5.0,1152.0
4.0,0.000656084,3.137947627806464e-15,324.0,5.0625,1152.0
4.0,0.000586458,3.1281020799044146e-15,320.0,5.0,1152.0
3.0,0.000239166,1.3322676295501878e-15,120.0,5.0,280.0
3.0,0.000228334,8.881784197001252e-16,120.0,5.0,280.0
3.0,0.000189,4.440892098500626e-16,105.0,4.375,280.0
3.0,0.000240167,1.2409785073812642e-15,123.0,5.125,280.0
3.0,0.000258541,2.017453652930218e-15,135.0,5.625,280.0
3.0,0.000219375,6.661338147750939e-16,120.0,5.0,280.0
3.0,0.000258667,8.881784197001252e-16,123.0,5.125,280.0
3.0,0.000222375,8.881784197001252e-16,120.0,5.0,280.0
3.0,0.000219167,8.091343951656241e-16,120.0,5.0,280.0
2.0,7.6916e-5,6.661338147750939e-16,38.0,4.75,64.0
2.0,8.1166e-5,4.641463611698797e-16,40.0,5.0,64.0
2.0,9.2125e-5,8.881784197001252e-16,42.0,5.25,64.0
2.0,0.000110667,1.179528775615021e-15,48.0,6.0,64.0
2.0,0.000109,1.7763568394002505e-15,38.0,4.75,64.0
2.0,9.5542e-5,5.149730914763729e-16,42.0,5.25,64.0
2.0,0.000100292,4.0944077619042474e-16,42.0,5.25,64.0
2.0,0.000108958,1.7763568394002505e-15,40.0,5.0,64.0
2.0,8.1e-5,5.240076147583992e-16,40.0,5.0,64.0


==> Data/RandomTestVaryingM/testRandomWC3.csv <==
m,time,error,eigencountsum,eigencountavg,expected
10.0,42.983694709,1.5987211554602254e-14,2.95245e6,5.0,6.0643323e7
10.0,43.119152875,1.687538997430238e-14,2.95419e6,5.002946705278667,6.0643323e7
10.0,44.674254417,1.7763568394002505e-14,2.9525e6,5.000084675439042,6.0643323e7
10.0,44.107142667,1.4210854715202004e-14,2.95381e6,5.002303171941946,6.0643323e7
10.0,43.550634959,1.687538997430238e-14,2.95247e6,5.000033870175617,6.0643323e7
10.0,38.480575208,1.5987211554602254e-14,2.95245e6,5.0,6.0643323e7
10.0,37.644275583,1.4210854715202004e-14,2.95245e6,5.0,6.0643323e7
10.0,38.762437208,1.509903313490213e-14,2.95245e6,5.0,6.0643323e7
10.0,40.211121083,2.1316282072803006e-14,2.95246e6,5.0000169350878085,6.0643323e7
9.0,7.0478175,1.7763568394002505e-14,885735.0,5.0,1.4880348e7
9.0,6.50849825,1.5987211554602254e-14,885843.0,5.000609663161104,1.4880348e7
9.0,6.186826041,1.7763568394002505e-14,885807.0,5.000406442107402,1.4880348e7
9.0,6.577177333,1.9539925233402755e-14,885735.0,5.0,1.4880348e7
9.0,6.864728459,2.4868995751603507e-14,906480.0,5.117106132195295,1.4880348e7
9.0,7.155306625,1.509903313490213e-14,885807.0,5.000406442107402,1.4880348e7
9.0,7.169064875,1.509903313490213e-14,885807.0,5.000406442107402,1.4880348e7
9.0,6.985687917,1.7763568394002505e-14,887967.0,5.012599705329472,1.4880348e7
9.0,6.903765459,1.5987211554602254e-14,885735.0,5.0,1.4880348e7
8.0,1.443717916,1.4210854715202004e-14,262440.0,5.0,3.536379e6
8.0,1.509471417,1.865174681370263e-14,262560.0,5.002286236854138,3.536379e6
8.0,1.449530208,1.9539925233402755e-14,262712.0,5.005182136869379,3.536379e6
8.0,1.49396775,2.4868995751603507e-14,272816.0,5.197683279987807,3.536379e6
8.0,1.474475541,1.2434497875801753e-14,262440.0,5.0,3.536379e6
8.0,1.493367375,1.7763568394002505e-14,263536.0,5.020880963267794,3.536379e6
8.0,1.578250625,1.9539925233402755e-14,262440.0,5.0,3.536379e6
8.0,1.47193275,1.9539925233402755e-14,265768.0,5.063404968754763,3.536379e6
8.0,1.554299334,1.5987211554602254e-14,262992.0,5.010516689529036,3.536379e6
7.0,0.391932042,1.4210854715202004e-14,76545.0,5.0,809190.0
7.0,0.383213917,1.3322676295501878e-14,77819.0,5.083219021490627,809190.0
7.0,0.38433825,1.687538997430238e-14,76580.0,5.002286236854138,809190.0
7.0,0.385802083,1.7763568394002505e-14,76552.0,5.000457247370828,809190.0
7.0,0.368780166,1.7763568394002505e-14,76545.0,5.0,809190.0
7.0,0.387731708,1.5987211554602254e-14,79177.0,5.171925011431184,809190.0
7.0,0.362450125,1.687538997430238e-14,76545.0,5.0,809190.0
7.0,0.380035708,1.3322676295501878e-14,77070.0,5.034293552812072,809190.0
7.0,0.368145916,1.3322676295501878e-14,76545.0,5.0,809190.0
6.0,0.103688375,1.509903313490213e-14,22944.0,5.2455418381344305,177147.0
6.0,0.10086925,1.5987211554602254e-14,21894.0,5.005486968449931,177147.0
6.0,0.097746333,1.7763568394002505e-14,21870.0,5.0,177147.0
6.0,0.099157167,1.5987211554602254e-14,22242.0,5.085048010973937,177147.0
6.0,0.0980275,1.5987211554602254e-14,21906.0,5.008230452674897,177147.0
6.0,0.102700125,1.2434497875801753e-14,22590.0,5.1646090534979425,177147.0
6.0,0.103317084,1.1546319456101628e-14,21870.0,5.0,177147.0
6.0,0.098479667,1.1546319456101628e-14,21960.0,5.020576131687243,177147.0
6.0,0.100691958,1.2434497875801753e-14,21870.0,5.0,177147.0
5.0,0.025468,1.2434497875801753e-14,6105.0,5.0246913580246915,36936.0
5.0,0.025695917,1.7763568394002505e-14,6135.0,5.049382716049383,36936.0
5.0,0.025294917,1.4210854715202004e-14,6130.0,5.045267489711934,36936.0
5.0,0.026492917,1.2434497875801753e-14,6245.0,5.139917695473251,36936.0
5.0,0.02544925,1.687538997430238e-14,6085.0,5.008230452674897,36936.0
5.0,0.022392833,1.2434497875801753e-14,6075.0,5.0,36936.0
5.0,0.024726208,1.4210854715202004e-14,6075.0,5.0,36936.0
5.0,0.025218292,1.1546319456101628e-14,6130.0,5.045267489711934,36936.0
5.0,0.025091166,1.2434497875801753e-14,6080.0,5.004115226337449,36936.0
4.0,0.008927,2.3092638912203256e-14,1676.0,5.172839506172839,7371.0
4.0,0.00562175,1.4210854715202004e-14,1620.0,5.0,7371.0
4.0,0.005882292,1.3322676295501878e-14,1628.0,5.0246913580246915,7371.0
4.0,0.0062225,1.4210854715202004e-14,1704.0,5.2592592592592595,7371.0
4.0,0.006273583,1.7763568394002505e-14,1728.0,5.333333333333333,7371.0
4.0,0.0090615,1.3322676295501878e-14,1716.0,5.296296296296297,7371.0
4.0,0.005766291,1.4210854715202004e-14,1676.0,5.172839506172839,7371.0
4.0,0.00581975,1.3322676295501878e-14,1648.0,5.08641975308642,7371.0
4.0,0.005753333,1.1546319456101628e-14,1624.0,5.012345679012346,7371.0
3.0,0.001462833,1.1546319456101628e-14,405.0,5.0,1458.0
3.0,0.001593,1.7763568394002505e-15,459.0,5.666666666666667,1458.0
3.0,0.001490417,1.3322676295501878e-14,420.0,5.185185185185185,1458.0
3.0,0.004180916,5.329070518200751e-15,426.0,5.2592592592592595,1458.0
3.0,0.001425625,7.993605777301127e-15,411.0,5.074074074074074,1458.0
3.0,0.0014525,1.1546319456101628e-14,438.0,5.407407407407407,1458.0
3.0,0.001369417,6.217248937900877e-15,408.0,5.037037037037037,1458.0
3.0,0.001493791,1.4210854715202004e-14,405.0,5.0,1458.0
3.0,0.001398167,1.4210854715202004e-14,420.0,5.185185185185185,1458.0
2.0,0.000338458,1.4210854715202004e-14,100.0,5.555555555555555,315.0
2.0,0.000334875,8.881784197001252e-15,96.0,5.333333333333333,315.0
2.0,0.000294875,3.3306690738754696e-15,90.0,5.0,315.0
2.0,0.000300333,2.4424906541753444e-15,92.0,5.111111111111111,315.0
2.0,0.000300125,5.329070518200751e-15,90.0,5.0,315.0
2.0,0.0002965,4.440892098500626e-15,96.0,5.333333333333333,315.0
2.0,0.000289375,4.440892098500626e-15,90.0,5.0,315.0
2.0,0.000335875,4.996003610813204e-16,100.0,5.555555555555555,315.0
2.0,0.00031175,7.105427357601002e-15,90.0,5.0,315.0


==> Data/RandomTestVaryingM/testRandomWC4.csv <==
m,time,error,eigencountsum,eigencountavg,expected
8.0,43.201487125,2.4868995751603507e-14,2.62144e6,5.0,3.7748736e7
8.0,44.333782834,3.197442310920451e-14,2.622288e6,5.001617431640625,3.7748736e7
8.0,41.06253275,2.842170943040401e-14,2.621448e6,5.0000152587890625,3.7748736e7
8.0,38.106182167,1.7763568394002505e-14,2.625656e6,5.0080413818359375,3.7748736e7
8.0,45.65270075,2.4868995751603507e-14,2.6252e6,5.007171630859375,3.7748736e7
8.0,42.176093416,3.552713678800501e-14,2.649272e6,5.0530853271484375,3.7748736e7
8.0,41.044889209,2.4868995751603507e-14,2.653328e6,5.060821533203125,3.7748736e7
8.0,38.0316805,2.4868995751603507e-14,2.621496e6,5.0001068115234375,3.7748736e7
8.0,38.478166666,2.4868995751603507e-14,2.621448e6,5.0000152587890625,3.7748736e7
7.0,4.750711334,2.4868995751603507e-14,578746.0,5.0462646484375,6.668288e6
7.0,4.966067958,3.197442310920451e-14,589638.0,5.1412353515625,6.668288e6
7.0,4.727578708,3.019806626980426e-14,573517.0,5.00067138671875,6.668288e6
7.0,4.928942083,4.085620730620576e-14,597548.0,5.210205078125,6.668288e6
7.0,4.842116208,2.6645352591003757e-14,575162.0,5.0150146484375,6.668288e6
7.0,4.531199625,3.375077994860476e-14,573986.0,5.0047607421875,6.668288e6
7.0,4.823494875,1.4210854715202004e-14,598640.0,5.2197265625,6.668288e6
7.0,4.815874375,1.9539925233402755e-14,573489.0,5.00042724609375,6.668288e6
7.0,4.866915917,2.842170943040401e-14,575729.0,5.01995849609375,6.668288e6
6.0,0.830825209,2.6645352591003757e-14,123072.0,5.0078125,1.14688e6
6.0,0.767368125,2.4868995751603507e-14,122880.0,5.0,1.14688e6
6.0,0.772698334,2.1316282072803006e-14,123924.0,5.04248046875,1.14688e6
6.0,0.801033833,2.042810365310288e-14,124146.0,5.051513671875,1.14688e6
6.0,0.769063083,2.5757174171303632e-14,123894.0,5.041259765625,1.14688e6
6.0,0.812588666,2.3092638912203256e-14,123444.0,5.02294921875,1.14688e6
6.0,0.796818292,2.842170943040401e-14,127494.0,5.187744140625,1.14688e6
6.0,0.802434167,1.7763568394002505e-14,127752.0,5.1982421875,1.14688e6
6.0,0.787632916,2.6645352591003757e-14,123264.0,5.015625,1.14688e6
5.0,0.150145667,2.3092638912203256e-14,25635.0,5.0068359375,193536.0
5.0,0.157482375,2.3092638912203256e-14,26780.0,5.23046875,193536.0
5.0,0.160788417,2.3092638912203256e-14,25745.0,5.0283203125,193536.0
5.0,0.15914925,2.4868995751603507e-14,26945.0,5.2626953125,193536.0
5.0,0.161472458,3.197442310920451e-14,25895.0,5.0576171875,193536.0
5.0,0.1687395,1.5987211554602254e-14,26050.0,5.087890625,193536.0
5.0,0.176577167,9.769962616701378e-15,26400.0,5.15625,193536.0
5.0,0.181706083,2.842170943040401e-14,25775.0,5.0341796875,193536.0
5.0,0.18130775,2.842170943040401e-14,26820.0,5.23828125,193536.0
4.0,0.0349705,2.220446049250313e-14,5492.0,5.36328125,32768.0
4.0,0.030988875,1.2434497875801753e-14,5212.0,5.08984375,32768.0
4.0,0.031292958,2.4868995751603507e-14,5256.0,5.1328125,32768.0
4.0,0.030996417,2.3092638912203256e-14,5280.0,5.15625,32768.0
4.0,0.031223459,1.3322676295501878e-14,5236.0,5.11328125,32768.0
4.0,0.030978125,1.0658141036401503e-14,5268.0,5.14453125,32768.0
4.0,0.030385417,1.7763568394002505e-14,5156.0,5.03515625,32768.0
4.0,0.028235334,2.3092638912203256e-14,5440.0,5.3125,32768.0
4.0,0.02810525,1.5987211554602254e-14,5572.0,5.44140625,32768.0
3.0,0.0081305,1.4210854715202004e-14,1002.0,5.21875,5824.0
3.0,0.004313,1.0658141036401503e-14,1011.0,5.265625,5824.0
3.0,0.004270042,1.4210854715202004e-14,981.0,5.109375,5824.0
3.0,0.004655791,7.105427357601002e-15,1059.0,5.515625,5824.0
3.0,0.004329,1.2434497875801753e-14,984.0,5.125,5824.0
3.0,0.004459,1.2434497875801753e-14,969.0,5.046875,5824.0
3.0,0.007891167,3.552713678800501e-15,1029.0,5.359375,5824.0
3.0,0.004427542,1.0658141036401503e-14,1026.0,5.34375,5824.0
3.0,0.004367167,7.993605777301127e-15,1002.0,5.21875,5824.0
2.0,0.000685417,6.217248937900877e-15,164.0,5.125,1152.0
2.0,0.000781125,1.454192417930989e-15,170.0,5.3125,1152.0
2.0,0.000707708,4.440892098500626e-15,166.0,5.1875,1152.0
2.0,0.000717917,2.1146927814792372e-15,164.0,5.125,1152.0
2.0,0.00083925,1.7763568394002505e-15,178.0,5.5625,1152.0
2.0,0.000816209,1.7763568394002505e-15,178.0,5.5625,1152.0
2.0,0.000730584,7.993605777301127e-15,164.0,5.125,1152.0
2.0,0.000692208,3.552713678800501e-15,170.0,5.3125,1152.0
2.0,0.000746834,3.552713678800501e-15,172.0,5.375,1152.0


==> Data/RandomTestVaryingM/testRandomWC5.csv <==
m,time,error,eigencountsum,eigencountavg,expected
7.0,55.29276825,2.1316282072803006e-14,2.751994e6,5.0322176,3.65625e7
7.0,55.369956209,1.9539925233402755e-14,2.734564e6,5.0003456,3.65625e7
7.0,55.623661208,1.5987211554602254e-14,2.73868e6,5.007872,3.65625e7
7.0,60.204699458,2.4868995751603507e-14,2.785713e6,5.0938752,3.65625e7
7.0,63.139042125,2.3092638912203256e-14,2.770075e6,5.06528,3.65625e7
7.0,59.473273792,1.9539925233402755e-14,2.737931e6,5.0065024,3.65625e7
7.0,59.792416667,2.3092638912203256e-14,2.749796e6,5.0281984,3.65625e7
7.0,60.478561166,1.7763568394002505e-14,2.739597e6,5.0095488,3.65625e7
7.0,58.172220291,2.3092638912203256e-14,2.737441e6,5.0056064,3.65625e7
6.0,4.893529667,1.4210854715202004e-14,474402.0,5.060288,5.328125e6
6.0,5.138992959,2.1316282072803006e-14,476274.0,5.080256,5.328125e6
6.0,5.155900291,2.1316282072803006e-14,475554.0,5.072576,5.328125e6
6.0,4.938903791,1.5987211554602254e-14,470574.0,5.019456,5.328125e6
6.0,5.045653167,1.7763568394002505e-14,468948.0,5.002112,5.328125e6
6.0,4.7690315,2.6645352591003757e-14,477426.0,5.092544,5.328125e6
6.0,4.534769791,1.7763568394002505e-14,469398.0,5.006912,5.328125e6
6.0,4.80045725,3.019806626980426e-14,506406.0,5.401664,5.328125e6
6.0,4.567818375,1.7763568394002505e-14,475422.0,5.071168,5.328125e6
5.0,0.58535925,9.769962616701378e-15,82140.0,5.25696,781250.0
5.0,0.584837042,1.7763568394002505e-14,82065.0,5.25216,781250.0
5.0,0.596438458,1.4210854715202004e-14,83260.0,5.32864,781250.0
5.0,0.595539375,1.5987211554602254e-14,82155.0,5.25792,781250.0
5.0,0.624715292,9.769962616701378e-15,80060.0,5.12384,781250.0
5.0,0.567447084,1.7763568394002505e-14,78480.0,5.02272,781250.0
5.0,0.616585375,1.0658141036401503e-14,79420.0,5.08288,781250.0
5.0,0.598730167,1.4210854715202004e-14,81660.0,5.22624,781250.0
5.0,0.602127958,1.5987211554602254e-14,84350.0,5.3984,781250.0
4.0,0.084392542,9.769962616701378e-15,13028.0,5.2112,118125.0
4.0,0.089912583,7.993605777301127e-15,13116.0,5.2464,118125.0
4.0,0.088075084,1.2434497875801753e-14,13000.0,5.2,118125.0
4.0,0.089339209,1.3322676295501878e-14,13044.0,5.2176,118125.0
4.0,0.090520667,1.0658141036401503e-14,12668.0,5.0672,118125.0
4.0,0.091560167,1.2434497875801753e-14,13180.0,5.272,118125.0
4.0,0.085746459,8.881784197001252e-15,13028.0,5.2112,118125.0
4.0,0.09063225,1.7763568394002505e-14,12792.0,5.1168,118125.0
4.0,0.086589375,1.2434497875801753e-14,12888.0,5.1552,118125.0
3.0,0.0114425,7.105427357601002e-15,2013.0,5.368,19000.0
3.0,0.014350083,2.6645352591003757e-15,1974.0,5.264,19000.0
3.0,0.011756625,5.329070518200751e-15,2040.0,5.44,19000.0
3.0,0.014851041,1.2434497875801753e-14,2001.0,5.336,19000.0
3.0,0.011431458,3.552713678800501e-15,2037.0,5.432,19000.0
3.0,0.014801791,3.552713678800501e-15,2034.0,5.424,19000.0
3.0,0.010842459,4.440892098500626e-15,1905.0,5.08,19000.0
3.0,0.010986417,7.105427357601002e-15,1935.0,5.16,19000.0
3.0,0.01515775,8.881784197001252e-15,2064.0,5.504,19000.0
2.0,0.001523083,1.3930234983522264e-15,274.0,5.48,3325.0
2.0,0.001474542,3.1086244689504383e-15,256.0,5.12,3325.0
2.0,0.001561042,4.440892098500626e-15,274.0,5.48,3325.0
2.0,0.001571791,2.5602877995850663e-15,276.0,5.52,3325.0
2.0,0.00155425,3.552713678800501e-15,282.0,5.64,3325.0
2.0,0.001554958,3.6023863276117674e-15,280.0,5.6,3325.0
2.0,0.001495458,2.9100977563947973e-15,266.0,5.32,3325.0
2.0,0.001542084,3.552713678800501e-15,276.0,5.52,3325.0
2.0,0.001536791,2.4210267182764052e-15,278.0,5.56,3325.0


==> Data/RandomTestVaryingM/testRandomWC6.csv <==
m,time,error,eigencountsum,eigencountavg,expected
6.0,28.048668917,2.5757174171303632e-14,1.413696e6,5.050068587105624,2.0155392e7
6.0,28.04239875,2.6645352591003757e-14,1.442736e6,5.15380658436214,2.0155392e7
6.0,27.84668675,1.5987211554602254e-14,1.44696e6,5.168895747599452,2.0155392e7
6.0,26.97998325,1.7763568394002505e-14,1.479618e6,5.285558127572016,2.0155392e7
6.0,26.433257209,2.1316282072803006e-14,1.432632e6,5.117712620027435,2.0155392e7
6.0,26.9054425,1.4210854715202004e-14,1.419102e6,5.069380144032922,2.0155392e7
6.0,29.932742417,1.7763568394002505e-14,1.412106e6,5.044388717421125,2.0155392e7
6.0,27.659403541,1.2434497875801753e-14,1.441044e6,5.147762345679013,2.0155392e7
6.0,26.013403125,8.881784197001252e-15,1.403682e6,5.014296124828532,2.0155392e7
5.0,2.002804334,1.2434497875801753e-14,198360.0,5.101851851851852,2.651616e6
5.0,2.074317917,1.1546319456101628e-14,195575.0,5.030221193415638,2.651616e6
5.0,2.064809125,1.5987211554602254e-14,201420.0,5.180555555555555,2.651616e6
5.0,2.111380083,8.881784197001252e-15,203825.0,5.242412551440329,2.651616e6
5.0,1.901289542,1.509903313490213e-14,196400.0,5.051440329218107,2.651616e6
5.0,2.044105,1.4210854715202004e-14,198755.0,5.112011316872428,2.651616e6
5.0,2.072956417,1.5987211554602254e-14,202470.0,5.207561728395062,2.651616e6
5.0,2.029948,1.0658141036401503e-14,196870.0,5.063528806584362,2.651616e6
5.0,2.050446458,7.105427357601002e-15,203600.0,5.2366255144032925,2.651616e6
4.0,0.229099333,7.993605777301127e-15,26584.0,5.128086419753086,362880.0
4.0,0.234733334,1.0658141036401503e-14,26924.0,5.193672839506172,362880.0
4.0,0.227858042,1.5987211554602254e-14,27212.0,5.249228395061729,362880.0
4.0,0.238121417,8.881784197001252e-15,27632.0,5.330246913580247,362880.0
4.0,0.240294125,5.329070518200751e-15,27740.0,5.35108024691358,362880.0
4.0,0.235980625,7.105427357601002e-15,27296.0,5.265432098765432,362880.0
4.0,0.228345208,8.946142470301071e-15,26448.0,5.101851851851852,362880.0
4.0,0.232395083,7.993605777301127e-15,27444.0,5.293981481481482,362880.0
4.0,0.230696584,7.105427357601002e-15,27464.0,5.297839506172839,362880.0
3.0,0.027104,6.217248937900877e-15,3444.0,5.314814814814815,52488.0
3.0,0.027488666,4.017897083958724e-15,3456.0,5.333333333333333,52488.0
3.0,0.02731325,7.105427357601002e-15,3495.0,5.393518518518518,52488.0
3.0,0.026814625,5.159634144190083e-15,3525.0,5.439814814814815,52488.0
3.0,0.029253958,4.440892098500626e-15,3612.0,5.574074074074074,52488.0
3.0,0.028045334,5.782022032302518e-15,3507.0,5.412037037037037,52488.0
3.0,0.027929625,4.440892098500626e-15,3561.0,5.49537037037037,52488.0
3.0,0.028736125,5.329070518200751e-15,3531.0,5.449074074074074,52488.0
3.0,0.026283709,5.284220329191084e-15,3402.0,5.25,52488.0
2.0,0.002721625,1.0357154552912817e-14,388.0,5.388888888888889,8064.0
2.0,0.00277175,3.1685546138080128e-15,400.0,5.555555555555555,8064.0
2.0,0.002753084,3.5519110655561745e-15,382.0,5.305555555555555,8064.0
2.0,0.002827583,3.552713678800501e-15,394.0,5.472222222222222,8064.0
2.0,0.005911041,2.5255407856681864e-15,384.0,5.333333333333333,8064.0
2.0,0.002591083,3.9968028886505635e-15,388.0,5.388888888888889,8064.0
2.0,0.002601292,7.105427357601002e-15,394.0,5.472222222222222,8064.0
2.0,0.002503375,5.329070518200751e-15,384.0,5.333333333333333,8064.0
2.0,0.002717334,3.552713678800501e-15,398.0,5.527777777777778,8064.0


==> Data/RandomTestVaryingMsingle/testRandomSingle100.csv <==
m,time,error,eigencountsum,expected
15.0,2.69353875,2.088401629407599e-8,2055.0,1.5003375e7
15.0,2.737498583,3.084070257004987e-8,2010.0,1.5003375e7
15.0,2.78724925,5.365120614442276e-8,1950.0,1.5003375e7
15.0,2.454239291,1.582662889632047e-8,1905.0,1.5003375e7
15.0,2.532005334,4.103595447421643e-8,1875.0,1.5003375e7
15.0,2.418364875,1.6009401804240042e-8,1800.0,1.5003375e7
15.0,2.426353,3.687660665718795e-8,1905.0,1.5003375e7
15.0,2.431285167,2.5111269508215628e-8,1815.0,1.5003375e7
15.0,2.259204833,8.000938323754152e-8,1755.0,1.5003375e7
14.0,2.8653625,3.95277055531551e-9,1834.0,1.4002744e7
14.0,2.77386925,4.263747377380886e-9,1918.0,1.4002744e7
14.0,2.230756792,6.59105126032955e-9,1624.0,1.4002744e7
14.0,2.058086375,5.759034138463903e-9,1428.0,1.4002744e7
14.0,2.455356959,4.235474193592381e-10,1862.0,1.4002744e7
14.0,2.26451125,6.230038707144558e-11,1722.0,1.4002744e7
14.0,2.760858833,4.61256127063346e-9,1834.0,1.4002744e7
14.0,2.068751959,6.688132714316453e-9,1428.0,1.4002744e7
14.0,2.418434417,8.577638764147825e-9,1638.0,1.4002744e7
13.0,2.443004292,1.1232046404074936e-9,1859.0,1.3002197e7
13.0,2.121864792,3.729753675713949e-9,1638.0,1.3002197e7
13.0,2.131649625,6.745182190570631e-11,1508.0,1.3002197e7
13.0,2.153918833,6.864356443255e-10,1573.0,1.3002197e7
13.0,2.019208417,7.0330088419723324e-9,1573.0,1.3002197e7
13.0,2.355006792,6.335127977763477e-10,1677.0,1.3002197e7
13.0,2.318029667,2.9493400742241374e-9,1820.0,1.3002197e7
13.0,2.224925709,8.328994680050322e-11,1612.0,1.3002197e7
13.0,2.165655875,7.854080207916951e-11,1677.0,1.3002197e7
12.0,1.941131292,2.750596677284571e-10,1440.0,1.2001728e7
12.0,2.14593725,4.18260981405183e-10,1596.0,1.2001728e7
12.0,1.9862015,2.0669688183261314e-10,1512.0,1.2001728e7
12.0,2.088045459,6.672706831523101e-11,1524.0,1.2001728e7
12.0,0.150557583,3.367972567502875e-12,108.0,1.2001728e7
12.0,1.694396375,5.305338390826364e-10,1356.0,1.2001728e7
12.0,1.778643667,7.642967711323744e-11,1344.0,1.2001728e7
12.0,1.989633959,5.377387424232438e-11,1584.0,1.2001728e7
12.0,1.991786917,4.0161296510632383e-10,1584.0,1.2001728e7
11.0,0.76122125,2.3234747459355276e-11,605.0,1.1001331e7
11.0,1.9180055,2.8698821097350447e-11,1540.0,1.1001331e7
11.0,0.211515375,7.695177828281885e-12,165.0,1.1001331e7
11.0,1.814015958,6.073719305277336e-11,1298.0,1.1001331e7
11.0,1.555532625,1.2681766747846268e-10,1210.0,1.1001331e7
11.0,1.653586875,2.217591297306382e-11,1309.0,1.1001331e7
11.0,1.839441416,3.763744871321251e-11,1452.0,1.1001331e7
11.0,1.724215875,1.113562575483229e-10,1320.0,1.1001331e7
11.0,0.131216,3.668336446878809e-12,99.0,1.1001331e7
10.0,0.110658,2.7706488676359223e-12,90.0,1.0001e7
10.0,1.408295333,8.277822871605167e-12,1090.0,1.0001e7
10.0,0.505845542,9.934715045546428e-12,380.0,1.0001e7
10.0,0.115461125,3.995995385091958e-12,80.0,1.0001e7
10.0,1.584007916,1.747018066079579e-11,1150.0,1.0001e7
10.0,0.103899375,1.8687273950490635e-12,80.0,1.0001e7
10.0,0.721419625,6.573417596501328e-12,580.0,1.0001e7
10.0,0.470109,9.070517830285855e-12,380.0,1.0001e7
10.0,0.308858542,6.0467186813184526e-12,240.0,1.0001e7
9.0,0.0768385,1.4557692179923903e-12,63.0,9.000729e6
9.0,0.14548475,2.6570528460389296e-12,117.0,9.000729e6
9.0,0.06881125,6.081153629046731e-12,54.0,9.000729e6
9.0,0.073210958,2.4966696875539955e-13,63.0,9.000729e6
9.0,0.092518292,6.498413751386895e-12,63.0,9.000729e6
9.0,0.244577166,7.602807272633072e-12,198.0,9.000729e6
9.0,0.149929291,3.296918293926865e-12,108.0,9.000729e6
9.0,0.098967083,9.290210812335295e-12,72.0,9.000729e6
9.0,0.110016333,9.924951689345347e-12,72.0,9.000729e6
8.0,0.070105167,4.547473508864641e-13,56.0,8.000512e6
8.0,0.069495959,4.334310688136611e-13,56.0,8.000512e6
8.0,0.057291042,1.6129320101754274e-12,48.0,8.000512e6
8.0,0.091864625,4.745760808266408e-13,56.0,8.000512e6
8.0,0.087601834,5.613287612504791e-13,56.0,8.000512e6
8.0,0.081417042,3.931881360266209e-13,56.0,8.000512e6
8.0,0.095071375,4.519138786578224e-13,64.0,8.000512e6
8.0,0.107687541,9.947598300641403e-13,64.0,8.000512e6
8.0,0.100414,2.2097879082139116e-12,64.0,8.000512e6
7.0,0.060162041,4.192202140984591e-13,42.0,7.000343e6
7.0,0.149789875,1.2789769243681803e-13,49.0,7.000343e6
7.0,0.0694285,3.0167306034596793e-13,56.0,7.000343e6
7.0,0.052313083,1.9895196601282805e-13,42.0,7.000343e6
7.0,0.059418667,2.842170943040401e-14,49.0,7.000343e6
7.0,0.057975625,9.947598300641403e-14,49.0,7.000343e6
7.0,0.066138708,3.7996080619152755e-13,49.0,7.000343e6
7.0,0.056701792,4.263256414560601e-14,49.0,7.000343e6
7.0,0.058975792,7.815970093361102e-14,42.0,7.000343e6
6.0,0.042183666,3.424758140098809e-14,36.0,6.000216e6
6.0,0.049782375,2.842170943040401e-14,42.0,6.000216e6
6.0,0.0493595,6.394884621840902e-14,42.0,6.000216e6
6.0,0.049468416,9.237055564881302e-14,42.0,6.000216e6
6.0,0.041090542,7.460698725481052e-13,36.0,6.000216e6
6.0,0.042000459,4.263256414560601e-14,36.0,6.000216e6
6.0,0.044636541,1.1368683772161603e-13,36.0,6.000216e6
6.0,0.038778042,2.2737367544323206e-13,36.0,6.000216e6
6.0,0.04060625,2.1316282072803006e-14,36.0,6.000216e6
5.0,0.035776042,2.1316282072803006e-14,30.0,5.000125e6
5.0,0.046388625,2.1316282072803006e-14,35.0,5.000125e6
5.0,0.030338459,2.842170943040401e-14,30.0,5.000125e6
5.0,0.03708025,7.815970093361102e-14,30.0,5.000125e6
5.0,0.047402667,6.394884621840902e-14,35.0,5.000125e6
5.0,0.035710916,5.684341886080802e-14,30.0,5.000125e6
5.0,0.034370042,5.684341886080802e-14,30.0,5.000125e6
5.0,0.090545,1.4210854715202004e-14,30.0,5.000125e6
5.0,0.04116475,2.842170943040401e-14,30.0,5.000125e6
4.0,0.030194167,2.842170943040401e-14,28.0,4.000064e6
4.0,0.035360125,1.4210854715202004e-14,24.0,4.000064e6
4.0,0.028212708,2.842170943040401e-14,24.0,4.000064e6
4.0,0.020227667,4.263256414560601e-14,20.0,4.000064e6
4.0,0.024279416,4.263256414560601e-14,24.0,4.000064e6
4.0,0.026533375,1.4210854715202004e-14,20.0,4.000064e6
4.0,0.029331042,3.552713678800501e-14,24.0,4.000064e6
4.0,0.026589083,3.552713678800501e-14,24.0,4.000064e6
4.0,0.024654125,4.263256414560601e-14,24.0,4.000064e6
3.0,0.014684875,2.842170943040401e-14,15.0,3.000027e6
3.0,0.021705083,-1.0305001078616218e-16,15.0,3.000027e6
3.0,0.0236145,1.3075162805367501e-15,18.0,3.000027e6
3.0,0.019477958,-7.105427357601002e-15,18.0,3.000027e6
3.0,0.019822375,2.842170943040401e-14,18.0,3.000027e6
3.0,0.015247917,2.842170943040401e-14,15.0,3.000027e6
3.0,0.019867416,2.842170943040401e-14,18.0,3.000027e6
3.0,0.02105625,7.105427357601002e-15,18.0,3.000027e6
3.0,0.023641708,-2.264341553066493e-16,18.0,3.000027e6
2.0,0.007710458,1.4210854715202004e-14,8.0,2.000008e6
2.0,0.009457375,1.4210854715202004e-14,10.0,2.000008e6
2.0,0.012366584,2.1316282072803006e-14,10.0,2.000008e6
2.0,0.016354834,1.0150644451262627e-15,10.0,2.000008e6
2.0,0.009505042,-1.7976594610505473e-14,10.0,2.000008e6
2.0,0.011551,-1.7697267469554153e-14,10.0,2.000008e6
2.0,0.011463375,-7.105427357601002e-15,10.0,2.000008e6
2.0,0.010815709,1.4210854715202004e-14,10.0,2.000008e6
2.0,0.009674541,4.263256414560601e-14,10.0,2.000008e6


==> Data/RandomTestVaryingMsingle/testRandomSingle200.csv <==
m,time,error,eigencountsum,expected
15.0,12.823081542,7.963961934365216e-9,1995.0,1.20003375e8
15.0,12.514208917,7.13836811883084e-9,1845.0,1.20003375e8
15.0,9.833348917,9.319776950178493e-9,1560.0,1.20003375e8
15.0,11.846463,8.366198060532763e-8,2025.0,1.20003375e8
15.0,11.490529958,5.3442227631574165e-9,1830.0,1.20003375e8
15.0,10.682993542,5.469654369720868e-9,1800.0,1.20003375e8
15.0,9.749888583,1.3105448135390068e-8,1590.0,1.20003375e8
15.0,11.74419,1.6807746305858018e-9,1815.0,1.20003375e8
15.0,10.402468084,4.367350925349456e-9,1845.0,1.20003375e8
14.0,10.085617125,7.2851889922941015e-9,1694.0,1.12002744e8
14.0,10.512570834,2.1065801547592855e-8,1890.0,1.12002744e8
14.0,9.414642042,1.0940652828139719e-9,1862.0,1.12002744e8
14.0,9.300229708,1.8133050616597757e-9,1806.0,1.12002744e8
14.0,8.829930041,5.446277715225548e-9,1708.0,1.12002744e8
14.0,10.081290541,5.3984479109203676e-9,1848.0,1.12002744e8
14.0,9.47409475,8.654122342654011e-10,1820.0,1.12002744e8
14.0,9.753010208,8.15347789284715e-10,1918.0,1.12002744e8
14.0,9.942235333,2.1605899291898822e-9,1820.0,1.12002744e8
13.0,9.109068959,6.095035587350139e-10,1794.0,1.04002197e8
13.0,9.281022583,1.7180923350679222e-11,1859.0,1.04002197e8
13.0,8.474636584,3.608465935387942e-10,1690.0,1.04002197e8
13.0,8.740687916,1.7583516864760895e-9,1690.0,1.04002197e8
13.0,7.568022875,1.2282441730349092e-9,1508.0,1.04002197e8
13.0,8.423675334,9.517151511317934e-10,1651.0,1.04002197e8
13.0,9.590267084,1.6960655102593591e-10,1768.0,1.04002197e8
13.0,10.363257708,6.726421355697089e-10,1716.0,1.04002197e8
13.0,8.832529334,1.338806804637884e-9,1599.0,1.04002197e8
12.0,7.460666083,1.962341835062788e-10,1440.0,9.6001728e7
12.0,9.755755125,1.0470352965760161e-10,1716.0,9.6001728e7
12.0,9.299736209,8.878942026058212e-11,1524.0,9.6001728e7
12.0,9.150584417,8.074595048212147e-10,1548.0,9.6001728e7
12.0,9.956028416,2.5775648282433394e-10,1740.0,9.6001728e7
12.0,7.854618875,1.2053787623119741e-10,1536.0,9.6001728e7
12.0,7.457085916,3.0381386295630364e-10,1512.0,9.6001728e7
12.0,8.54581025,3.6477842968452023e-10,1560.0,9.6001728e7
12.0,8.531043209,2.7939163840854847e-10,1392.0,9.6001728e7
11.0,6.844998,8.605960972884193e-11,1309.0,8.8001331e7
11.0,8.260692167,8.363087999896379e-11,1452.0,8.8001331e7
11.0,7.784497,3.0098590286797844e-11,1595.0,8.8001331e7
11.0,7.352045291,3.906893531858151e-11,1375.0,8.8001331e7
11.0,7.86184325,8.287770469905809e-11,1430.0,8.8001331e7
11.0,7.347600166,1.1246610722192198e-10,1430.0,8.8001331e7
11.0,3.098633458,9.33876271446975e-12,528.0,8.8001331e7
11.0,6.948348333,2.3661073100811336e-11,1276.0,8.8001331e7
11.0,1.693734458,7.307078050816624e-12,308.0,8.8001331e7
10.0,2.622602875,1.800515292416094e-11,530.0,8.0001e7
10.0,7.022149875,9.703063649183284e-12,1320.0,8.0001e7
10.0,0.453154667,3.780087354243733e-12,70.0,8.0001e7
10.0,2.482875667,1.3916634469950843e-11,460.0,8.0001e7
10.0,0.305557916,1.1368683772161603e-12,60.0,8.0001e7
10.0,0.650105416,1.3415046851150692e-11,120.0,8.0001e7
10.0,0.659488125,3.396394276933279e-12,110.0,8.0001e7
10.0,6.814710292,1.1379804917077579e-11,1360.0,8.0001e7
10.0,6.18975625,5.418598902906524e-11,1230.0,8.0001e7
9.0,0.300337541,8.924416761146858e-12,63.0,7.2000729e7
9.0,0.32271725,8.37019342725398e-12,63.0,7.2000729e7
9.0,0.322396708,5.115907697472721e-12,63.0,7.2000729e7
9.0,0.500140333,8.58335624798201e-12,99.0,7.2000729e7
9.0,0.662395083,7.2176030371858386e-12,108.0,7.2000729e7
9.0,0.747974292,1.2647660696529783e-12,135.0,7.2000729e7
9.0,0.476616667,7.328369408205707e-12,81.0,7.2000729e7
9.0,0.291339208,2.1259292646890218e-13,54.0,7.2000729e7
9.0,0.36137,6.281197784119286e-12,72.0,7.2000729e7
8.0,0.238720625,2.724376219342855e-12,48.0,6.4000512e7
8.0,0.303631833,8.810729923425242e-13,56.0,6.4000512e7
8.0,0.275560125,6.683022972068422e-13,56.0,6.4000512e7
8.0,0.435691333,1.9184653865522705e-12,56.0,6.4000512e7
8.0,0.659411875,5.016431714466307e-12,56.0,6.4000512e7
8.0,0.500918375,1.0350207896373996e-12,64.0,6.4000512e7
8.0,0.264328417,1.2221335055073723e-12,48.0,6.4000512e7
8.0,0.2905135,1.1795009413617663e-12,48.0,6.4000512e7
8.0,0.345762459,1.9042545318370685e-12,48.0,6.4000512e7
7.0,0.23249175,5.465603291357862e-13,49.0,5.6000343e7
7.0,0.239512542,7.531752999057062e-13,42.0,5.6000343e7
7.0,0.243822625,1.0231815394945443e-12,49.0,5.6000343e7
7.0,0.242648625,1.6676099983670194e-13,49.0,5.6000343e7
7.0,0.259282041,2.7000623958883807e-13,49.0,5.6000343e7
7.0,0.303129459,4.0952585274022076e-13,49.0,5.6000343e7
7.0,0.327791167,1.8474111129762605e-13,49.0,5.6000343e7
7.0,0.237447208,6.612667901229451e-13,42.0,5.6000343e7
7.0,0.25097875,8.952838470577262e-13,49.0,5.6000343e7
6.0,0.167921417,9.947598300641403e-14,36.0,4.8000216e7
6.0,0.173431625,9.947598300641403e-14,36.0,4.8000216e7
6.0,0.172167667,1.1368683772161603e-13,36.0,4.8000216e7
6.0,0.189616208,5.684341886080802e-14,36.0,4.8000216e7
6.0,0.177810375,1.7053025658242404e-13,36.0,4.8000216e7
6.0,0.206788833,1.7053025658242404e-13,42.0,4.8000216e7
6.0,0.211773292,9.947598300641403e-14,42.0,4.8000216e7
6.0,0.199195666,4.263256414560601e-14,42.0,4.8000216e7
6.0,0.200693417,1.4210854715202004e-13,42.0,4.8000216e7
5.0,0.169142416,7.105427357601002e-14,30.0,4.0000125e7
5.0,0.199810708,9.947598300641403e-14,30.0,4.0000125e7
5.0,0.180356833,9.947598300641403e-14,30.0,4.0000125e7
5.0,0.17218375,9.947598300641403e-14,30.0,4.0000125e7
5.0,0.157204541,9.947598300641403e-14,30.0,4.0000125e7
5.0,0.172906792,7.105427357601002e-14,35.0,4.0000125e7
5.0,0.144331792,1.1368683772161603e-13,30.0,4.0000125e7
5.0,0.207914625,1.1368683772161603e-13,35.0,4.0000125e7
5.0,0.176291292,5.684341886080802e-14,35.0,4.0000125e7
4.0,0.117968291,7.105427357601002e-14,24.0,3.2000064e7
4.0,0.118249791,1.1368683772161603e-13,24.0,3.2000064e7
4.0,0.114914583,1.1368683772161603e-13,24.0,3.2000064e7
4.0,0.096520541,5.684341886080802e-14,20.0,3.2000064e7
4.0,0.105779125,7.105427357601002e-14,24.0,3.2000064e7
4.0,0.118318,1.1368683772161603e-13,24.0,3.2000064e7
4.0,0.113209875,8.526512829121202e-14,24.0,3.2000064e7
4.0,0.118815916,9.947598300641403e-14,24.0,3.2000064e7
4.0,0.118723333,2.842170943040401e-14,24.0,3.2000064e7
3.0,0.077807541,4.263256414560601e-14,18.0,2.4000027e7
3.0,0.084523208,7.105427357601002e-14,18.0,2.4000027e7
3.0,0.065099958,8.526512829121202e-14,15.0,2.4000027e7
3.0,0.090264375,5.684341886080802e-14,18.0,2.4000027e7
3.0,0.065450125,7.105427357601002e-14,15.0,2.4000027e7
3.0,0.086957833,9.947598300641403e-14,18.0,2.4000027e7
3.0,0.070489375,1.1368683772161603e-13,15.0,2.4000027e7
3.0,0.092294042,1.2715792796073109e-14,15.0,2.4000027e7
3.0,0.065384625,5.684341886080802e-14,15.0,2.4000027e7
2.0,0.043820333,7.260032609594454e-15,10.0,1.6000008e7
2.0,0.045510166,3.5520273184183046e-15,10.0,1.6000008e7
2.0,0.05038025,4.263256414560601e-14,10.0,1.6000008e7
2.0,0.044412125,2.842170943040401e-14,10.0,1.6000008e7
2.0,0.053049542,7.105427357601002e-14,10.0,1.6000008e7
2.0,0.041563583,8.526512829121202e-14,10.0,1.6000008e7
2.0,0.046754916,1.2789769243681803e-13,10.0,1.6000008e7
2.0,0.052610458,1.2848350053917542e-14,10.0,1.6000008e7
2.0,0.043199333,7.105427357601002e-14,10.0,1.6000008e7


==> Data/RandomTestVaryingMsingle/testRandomSingle25.csv <==
m,time,error,eigencountsum,expected
15.0,0.191728791,3.782059110335467e-9,1830.0,237750.0
15.0,0.187330416,2.1356451307138415e-7,1710.0,237750.0
15.0,0.175774958,9.220692476219483e-8,1665.0,237750.0
15.0,0.189774375,9.489228214248336e-9,1755.0,237750.0
15.0,0.182943292,8.071081519667013e-9,1755.0,237750.0
15.0,0.1743755,8.843478838116425e-9,1725.0,237750.0
15.0,0.176675833,1.4761560507281501e-7,1725.0,237750.0
15.0,0.18817875,7.085162678777124e-9,1785.0,237750.0
15.0,0.162055958,1.029421277110032e-7,1590.0,237750.0
14.0,0.173123416,8.466508540682984e-9,1680.0,221494.0
14.0,0.167934875,1.7338983582249057e-9,1666.0,221494.0
14.0,0.161746,1.4891234911829088e-9,1596.0,221494.0
14.0,0.1636185,1.501064872400093e-8,1596.0,221494.0
14.0,0.167930167,2.7820696857361327e-9,1638.0,221494.0
14.0,0.178314125,4.1421372998229344e-9,1736.0,221494.0
14.0,0.164736708,2.8397485012863226e-8,1638.0,221494.0
14.0,0.1919055,7.619057384999905e-9,1862.0,221494.0
14.0,0.160875,3.386492153367726e-8,1568.0,221494.0
13.0,0.139926583,2.383018227192224e-10,1404.0,205322.0
13.0,0.159798458,1.073885155349942e-9,1586.0,205322.0
13.0,0.156448,1.9701253961557086e-9,1612.0,205322.0
13.0,0.167319083,2.2726803719614374e-9,1690.0,205322.0
13.0,0.163207208,1.5847945178393275e-10,1625.0,205322.0
13.0,0.154431209,2.225323925131306e-9,1547.0,205322.0
13.0,0.145747625,2.9820732549978857e-9,1430.0,205322.0
13.0,0.1609175,1.0228333735540218e-9,1417.0,205322.0
13.0,0.168762667,1.5198651226455695e-9,1547.0,205322.0
12.0,0.159770667,1.8473749581966755e-10,1548.0,189228.0
12.0,0.141868084,4.231646569430577e-10,1356.0,189228.0
12.0,0.136290584,5.753335585723107e-10,1356.0,189228.0
12.0,0.129896708,2.560970708046603e-10,1308.0,189228.0
12.0,0.162944875,3.8345504549397447e-10,1248.0,189228.0
12.0,0.128588917,1.6183044135502547e-10,1248.0,189228.0
12.0,0.128172125,2.1310242459549045e-10,1284.0,189228.0
12.0,0.150116625,7.07661484966593e-10,1500.0,189228.0
12.0,0.146802417,1.9025847564080323e-10,1452.0,189228.0
11.0,0.07829075,1.357607721652336e-11,770.0,173206.0
11.0,0.009029833,3.6080755734267283e-12,99.0,173206.0
11.0,0.119088625,3.639892757666934e-11,1188.0,173206.0
11.0,0.131057125,1.5139534070840455e-10,1287.0,173206.0
11.0,0.128079375,5.39111804939378e-11,1287.0,173206.0
11.0,0.132003334,1.077822275874496e-10,1331.0,173206.0
11.0,0.175074625,1.4784410843160565e-10,1265.0,173206.0
11.0,0.069746708,8.490985692333197e-12,693.0,173206.0
11.0,0.139692958,9.023537472785392e-11,1375.0,173206.0
10.0,0.006988792,2.620588778061328e-12,80.0,157250.0
10.0,0.113630667,1.0611955758577096e-11,1190.0,157250.0
10.0,0.014189542,8.906653192752856e-12,130.0,157250.0
10.0,0.007919333,8.750160519763373e-12,90.0,157250.0
10.0,0.052281584,7.862155371185509e-12,530.0,157250.0
10.0,0.038126292,6.725286993969348e-12,420.0,157250.0
10.0,0.015091583,5.537970082514221e-11,190.0,157250.0
10.0,0.1107405,1.0082601420435822e-11,1140.0,157250.0
10.0,0.036692042,5.300785438522239e-12,370.0,157250.0
9.0,0.007046333,7.255750157708271e-13,72.0,141354.0
9.0,0.010980041,5.091038701721118e-12,90.0,141354.0
9.0,0.006302417,2.007283228522283e-12,72.0,141354.0
9.0,0.004865333,6.870948254800169e-12,63.0,141354.0
9.0,0.007257125,1.5514182796129396e-12,81.0,141354.0
9.0,0.011532,9.15179043659009e-12,81.0,141354.0
9.0,0.008899209,1.4210854715202004e-13,108.0,141354.0
9.0,0.007245375,9.698908343125368e-13,81.0,141354.0
9.0,0.018561083,1.3955059330328368e-11,180.0,141354.0
8.0,0.005348083,6.101666527499041e-13,64.0,125512.0
8.0,0.004666708,4.618879240828976e-15,56.0,125512.0
8.0,0.005540292,3.014144255953263e-13,64.0,125512.0
8.0,0.005018334,5.897504706808832e-13,64.0,125512.0
8.0,0.004543167,6.835421118012164e-12,56.0,125512.0
8.0,0.010548666,6.252776074688882e-13,88.0,125512.0
8.0,0.00444675,4.192202140984591e-13,56.0,125512.0
8.0,0.004851625,5.760104205155318e-13,64.0,125512.0
8.0,0.00509475,1.1216904343076855e-12,64.0,125512.0
7.0,0.007667709,4.867217739956686e-13,49.0,109718.0
7.0,0.00316325,5.684341886080802e-14,42.0,109718.0
7.0,0.003775625,1.4210854715202004e-14,49.0,109718.0
7.0,0.004228042,9.094947017729282e-13,56.0,109718.0
7.0,0.004231958,2.126436302805602e-14,49.0,109718.0
7.0,0.003770417,1.8474111129762605e-13,49.0,109718.0
7.0,0.003924167,1.2417503168929144e-13,49.0,109718.0
7.0,0.003563125,1.2341456178282512e-12,42.0,109718.0
7.0,0.004350833,1.0658141036401503e-14,49.0,109718.0
6.0,0.00370775,4.1487766630052104e-14,48.0,93966.0
6.0,0.002942958,9.748897474889224e-14,36.0,93966.0
6.0,0.002781,5.5099926814814247e-14,36.0,93966.0
6.0,0.003324792,-6.713026723156291e-15,42.0,93966.0
6.0,0.002518125,4.7983766939601664e-14,36.0,93966.0
6.0,0.002926583,-3.6900419303301974e-15,42.0,93966.0
6.0,0.003693,-1.0578228055912689e-14,42.0,93966.0
6.0,0.002737958,1.0286862684028362e-14,36.0,93966.0
6.0,0.003033333,9.947598300641403e-14,36.0,93966.0
5.0,0.002130334,1.3904878883722642e-15,30.0,78250.0
5.0,0.002582417,4.6083880011229675e-15,35.0,78250.0
5.0,0.002870333,7.467592768996588e-15,35.0,78250.0
5.0,0.002760583,3.1949462797876476e-15,35.0,78250.0
5.0,0.002105042,1.0658141036401503e-14,30.0,78250.0
5.0,0.002073167,3.0471989971759755e-15,30.0,78250.0
5.0,0.002261417,1.732516464816612e-14,30.0,78250.0
5.0,0.002767541,-2.1316282072803006e-14,35.0,78250.0
5.0,0.002124417,8.145778143862173e-15,30.0,78250.0
4.0,0.001670042,1.0658141036401503e-14,24.0,62564.0
4.0,0.001636042,-1.7763568394002505e-14,24.0,62564.0
4.0,0.001320458,1.2589936027694801e-15,20.0,62564.0
4.0,0.00133175,9.021747309119786e-16,20.0,62564.0
4.0,0.002086375,4.423356320471319e-15,28.0,62564.0
4.0,0.002274875,0.0,28.0,62564.0
4.0,0.002000125,0.0,24.0,62564.0
4.0,0.001911917,6.144210324507285e-15,24.0,62564.0
4.0,0.001806167,6.804651411164967e-15,24.0,62564.0
3.0,0.001194041,1.1658174685251395e-15,18.0,46902.0
3.0,0.00100225,4.010465372606008e-15,15.0,46902.0
3.0,0.001211709,4.912118533044213e-15,18.0,46902.0
3.0,0.0013085,7.925485035399002e-16,18.0,46902.0
3.0,0.001445417,3.552713678800501e-15,18.0,46902.0
3.0,0.001430958,-2.1316282072803006e-14,18.0,46902.0
3.0,0.001420708,0.0,18.0,46902.0
3.0,0.00150775,1.7069959566325526e-15,18.0,46902.0
3.0,0.00516575,7.948925393169302e-16,18.0,46902.0
2.0,0.000620542,2.90844728164238e-15,10.0,31258.0
2.0,0.000732208,2.5676774596495545e-15,12.0,31258.0
2.0,0.000657833,-1.5688371734970324e-15,10.0,31258.0
2.0,0.000614792,5.960777904553238e-16,10.0,31258.0
2.0,0.000792083,3.4577981535711708e-15,10.0,31258.0
2.0,0.000921125,-7.105427357601002e-15,12.0,31258.0
2.0,0.000754166,-3.552713678800501e-15,10.0,31258.0
2.0,0.000791042,-1.4210854715202004e-14,10.0,31258.0
2.0,0.000769875,-8.333970944262167e-16,10.0,31258.0


==> Data/RandomTestVaryingMsingle/testRandomSingle400.csv <==
m,time,error,eigencountsum,expected
15.0,42.72509625,6.576919411957967e-8,1905.0,9.60003375e8
15.0,43.692182375,4.666702579925186e-10,1860.0,9.60003375e8
15.0,42.716504875,3.0310297671299484e-9,1860.0,9.60003375e8
15.0,44.777340834,4.5664165782000055e-9,1950.0,9.60003375e8
15.0,38.8286095,1.1179097548600682e-7,1905.0,9.60003375e8
15.0,43.143943667,9.204312656829988e-10,1965.0,9.60003375e8
15.0,46.288825083,1.9897896663678694e-9,2040.0,9.60003375e8
15.0,44.983838959,3.183587912040595e-8,1905.0,9.60003375e8
15.0,42.516995708,4.119928576074017e-8,1800.0,9.60003375e8
14.0,39.441473584,1.5970869071679772e-9,1750.0,8.96002744e8
14.0,37.462411875,6.048440715905303e-9,1666.0,8.96002744e8
14.0,37.298553375,9.897007657855283e-9,1722.0,8.96002744e8
14.0,36.070356416,6.1872640344518e-10,1694.0,8.96002744e8
14.0,45.512564584,4.710443590738578e-9,2100.0,8.96002744e8
14.0,36.083327208,6.4721916714916006e-9,1708.0,8.96002744e8
14.0,37.367462375,9.867567863643009e-9,1792.0,8.96002744e8
14.0,42.261435125,1.4655126383529681e-8,1932.0,8.96002744e8
14.0,42.311382583,2.8423843906175215e-9,1890.0,8.96002744e8
13.0,33.189432792,1.5543832887487952e-9,1638.0,8.32002197e8
13.0,35.032141292,1.1272334177192533e-9,1729.0,8.32002197e8
13.0,38.258723708,1.767958224263566e-9,1885.0,8.32002197e8
13.0,31.078719167,2.151779199266457e-9,1586.0,8.32002197e8
13.0,32.649015083,2.2124879706098e-10,1638.0,8.32002197e8
13.0,32.099305833,3.1089371077541728e-9,1573.0,8.32002197e8
13.0,34.29959075,2.5648461132732336e-9,1755.0,8.32002197e8
13.0,32.937562875,5.086973750631814e-9,1677.0,8.32002197e8
13.0,37.916779167,2.1032633412687574e-9,1872.0,8.32002197e8
12.0,29.281572792,4.309378455004397e-10,1512.0,7.68001728e8
12.0,28.951543958,1.2724936646394e-10,1500.0,7.68001728e8
12.0,28.629692292,1.7374913251991154e-10,1500.0,7.68001728e8
12.0,32.237824708,6.072298219805816e-11,1692.0,7.68001728e8
12.0,6.522673333,7.727281129742083e-12,324.0,7.68001728e8
12.0,16.235542125,6.742193808307526e-12,816.0,7.68001728e8
12.0,31.023316042,1.75991273688349e-10,1620.0,7.68001728e8
12.0,30.151821792,5.172331183581709e-10,1620.0,7.68001728e8
12.0,2.280157667,4.945377440890297e-12,108.0,7.68001728e8
11.0,25.903366916,8.251620787496617e-11,1342.0,7.04001331e8
11.0,26.3751575,1.4699708117404953e-10,1386.0,7.04001331e8
11.0,28.866868333,4.7922185584899665e-11,1474.0,7.04001331e8
11.0,14.942999166,8.142819751810748e-12,770.0,7.04001331e8
11.0,4.55699525,6.323830348264892e-12,220.0,7.04001331e8
11.0,27.026851875,4.1988598057666247e-10,1364.0,7.04001331e8
11.0,26.148573375,1.1253575848968467e-10,1331.0,7.04001331e8
11.0,31.43165525,2.39680275626597e-10,1650.0,7.04001331e8
11.0,17.702551708,2.7213786779611837e-11,880.0,7.04001331e8
10.0,2.293023709,9.180212146020494e-12,110.0,6.40001e8
10.0,24.976281916,1.2846612662542611e-11,1350.0,6.40001e8
10.0,14.465076,1.3528733688872308e-11,700.0,6.40001e8
10.0,21.735136209,8.44124770082999e-12,1030.0,6.40001e8
10.0,4.297865709,5.9361576127695485e-12,220.0,6.40001e8
10.0,1.35606075,1.7010196166955975e-12,70.0,6.40001e8
10.0,2.461300875,8.881784197001252e-12,120.0,6.40001e8
10.0,1.586214084,3.3674823870510686e-12,80.0,6.40001e8
10.0,2.6642505,8.853343046536572e-12,130.0,6.40001e8
9.0,1.148217417,2.114727747859289e-12,63.0,5.76000729e8
9.0,1.570591333,6.16751094639767e-12,81.0,5.76000729e8
9.0,2.265401667,3.083755473198835e-12,108.0,5.76000729e8
9.0,1.296307083,3.5581468379956972e-12,63.0,5.76000729e8
9.0,3.51912975,1.6515729519901631e-12,171.0,5.76000729e8
9.0,1.21155075,7.105427357601002e-13,63.0,5.76000729e8
9.0,1.386800125,6.764366844436154e-12,72.0,5.76000729e8
9.0,1.7292315,7.500298249596351e-12,81.0,5.76000729e8
9.0,1.254245833,5.684341886080802e-14,63.0,5.76000729e8
8.0,0.959630916,2.3085671690170888e-12,48.0,5.12000512e8
8.0,1.198153334,6.3806737671257e-12,56.0,5.12000512e8
8.0,1.028599958,3.162632772252362e-13,48.0,5.12000512e8
8.0,1.07577925,1.8156613055712661e-12,56.0,5.12000512e8
8.0,1.081390042,4.263256414560601e-13,56.0,5.12000512e8
8.0,1.1368195,1.4210854715202004e-12,56.0,5.12000512e8
8.0,1.053009,2.0037305148434825e-12,48.0,5.12000512e8
8.0,0.862320167,3.694822225952521e-13,48.0,5.12000512e8
8.0,1.039698834,1.1510792319313623e-12,56.0,5.12000512e8
7.0,0.866765833,1.4893495217641199e-13,49.0,4.48000343e8
7.0,0.883805666,8.242295734817162e-13,49.0,4.48000343e8
7.0,0.843786083,1.1205740304827723e-13,42.0,4.48000343e8
7.0,0.875618834,2.4158453015843406e-12,49.0,4.48000343e8
7.0,1.058911167,1.3784529073745944e-12,49.0,4.48000343e8
7.0,0.737342791,1.5631940186722204e-13,42.0,4.48000343e8
7.0,0.789901416,4.121147867408581e-13,42.0,4.48000343e8
7.0,0.940509667,4.547473508864641e-13,49.0,4.48000343e8
7.0,0.89365225,3.694822225952521e-13,42.0,4.48000343e8
6.0,0.724408584,2.5579538487363607e-13,42.0,3.84000216e8
6.0,0.735755708,3.6214000940119716e-13,42.0,3.84000216e8
6.0,0.744641,1.9895196601282805e-13,42.0,3.84000216e8
6.0,0.595808167,1.4580839839608785e-13,36.0,3.84000216e8
6.0,0.631289416,1.991840452748137e-14,36.0,3.84000216e8
6.0,0.759284458,5.684341886080802e-14,42.0,3.84000216e8
6.0,0.755811959,9.947598300641403e-14,36.0,3.84000216e8
6.0,0.628706209,4.117215642448437e-14,36.0,3.84000216e8
6.0,0.721879708,9.947598300641403e-14,42.0,3.84000216e8
5.0,0.6098945,7.339290011406624e-14,35.0,3.20000125e8
5.0,0.51087725,9.947598300641403e-14,30.0,3.20000125e8
5.0,0.525243625,8.526512829121202e-14,30.0,3.20000125e8
5.0,0.499578667,8.526512829121202e-14,30.0,3.20000125e8
5.0,0.65001675,1.1368683772161603e-13,30.0,3.20000125e8
5.0,0.619749375,7.105427357601002e-14,30.0,3.20000125e8
5.0,0.491966208,7.105427357601002e-14,30.0,3.20000125e8
5.0,0.506748917,1.2789769243681803e-13,30.0,3.20000125e8
5.0,0.497963375,1.1368683772161603e-13,30.0,3.20000125e8
4.0,0.401422625,5.684341886080802e-14,24.0,2.56000064e8
4.0,0.348162333,5.684341886080802e-14,20.0,2.56000064e8
4.0,0.406437083,9.947598300641403e-14,24.0,2.56000064e8
4.0,0.401480291,9.947598300641403e-14,24.0,2.56000064e8
4.0,0.34076125,1.4210854715202004e-13,20.0,2.56000064e8
4.0,0.346649083,9.947598300641403e-14,20.0,2.56000064e8
4.0,0.520647791,2.7458496873579073e-14,20.0,2.56000064e8
4.0,0.499619708,5.684341886080802e-14,24.0,2.56000064e8
4.0,0.4064545,9.947598300641403e-14,24.0,2.56000064e8
3.0,0.248601583,8.526512829121202e-14,15.0,1.92000027e8
3.0,0.307753167,1.1368683772161603e-13,15.0,1.92000027e8
3.0,0.268673417,1.4210854715202004e-13,15.0,1.92000027e8
3.0,0.25021125,1.7053025658242404e-13,15.0,1.92000027e8
3.0,0.309444416,1.852330095930746e-14,18.0,1.92000027e8
3.0,0.263000959,9.947598300641403e-14,15.0,1.92000027e8
3.0,0.262272125,7.369452972008115e-15,15.0,1.92000027e8
3.0,0.292626333,8.526512829121202e-14,18.0,1.92000027e8
3.0,0.294182625,2.842170943040401e-14,18.0,1.92000027e8
2.0,0.158080583,5.684341886080802e-14,10.0,1.28000008e8
2.0,0.161715916,3.7374520889588967e-14,10.0,1.28000008e8
2.0,0.183408125,2.842170943040401e-14,10.0,1.28000008e8
2.0,0.1588295,9.666180143807492e-16,10.0,1.28000008e8
2.0,0.1681575,7.105427357601002e-14,10.0,1.28000008e8
2.0,0.16569475,4.263256414560601e-14,10.0,1.28000008e8
2.0,0.16809475,8.526512829121202e-14,8.0,1.28000008e8
2.0,0.211219167,1.6243899498972465e-14,10.0,1.28000008e8
2.0,0.161815917,2.842170943040401e-14,8.0,1.28000008e8


==> Data/RandomTestVaryingMsingle/testRandomSingle50.csv <==
m,time,error,eigencountsum,expected
15.0,0.82986075,1.6687145887317456e-8,1740.0,1.878375e6
15.0,0.915789625,1.4489316413346387e-9,2085.0,1.878375e6
15.0,0.746018292,4.862468472310866e-8,1755.0,1.878375e6
15.0,0.762696541,1.105688223234043e-8,1755.0,1.878375e6
15.0,0.801506083,7.730420747975586e-10,1875.0,1.878375e6
15.0,0.779582583,9.474282306600097e-9,1830.0,1.878375e6
15.0,0.867084375,1.7061942969576194e-8,1710.0,1.878375e6
15.0,0.771315083,2.37688460933962e-8,1665.0,1.878375e6
15.0,0.86748875,1.6638125543977367e-8,2055.0,1.878375e6
14.0,0.7328175,3.060877130497419e-9,1764.0,1.752744e6
14.0,0.706183916,4.3159487602071483e-10,1638.0,1.752744e6
14.0,0.7055465,1.5546675058430992e-8,1652.0,1.752744e6
14.0,0.714993583,5.411067149907467e-10,1582.0,1.752744e6
14.0,0.929638792,2.3002183364277405e-9,1918.0,1.752744e6
14.0,0.750558417,1.635739010907855e-8,1736.0,1.752744e6
14.0,0.664061708,5.161325589142507e-9,1596.0,1.752744e6
14.0,0.805877042,3.4643382221858607e-9,1848.0,1.752744e6
14.0,0.699158375,2.0013551494552514e-9,1624.0,1.752744e6
13.0,0.732519709,9.712830487481948e-10,1638.0,1.627197e6
13.0,0.699843375,2.0439756553969346e-9,1586.0,1.627197e6
13.0,0.81485075,1.666862203819619e-10,1820.0,1.627197e6
13.0,0.753058667,1.2370117030626711e-9,1495.0,1.627197e6
13.0,0.815729167,8.217497793339135e-10,1443.0,1.627197e6
13.0,0.881626041,4.0668624023965094e-10,1417.0,1.627197e6
13.0,0.76701575,1.8277758955818013e-9,1508.0,1.627197e6
13.0,0.911667833,2.1960744334137416e-10,1742.0,1.627197e6
13.0,0.623519375,5.725127039113431e-10,1456.0,1.627197e6
12.0,0.650396958,1.9649148923698728e-10,1476.0,1.501728e6
12.0,0.628275625,1.0643930181686301e-10,1452.0,1.501728e6
12.0,0.600428583,5.500345642937037e-10,1416.0,1.501728e6
12.0,0.662461542,1.694573370514263e-10,1488.0,1.501728e6
12.0,0.571841958,1.3250705828573482e-10,1320.0,1.501728e6
12.0,0.5145185,4.6419756927207345e-10,1104.0,1.501728e6
12.0,0.75320375,9.384545778641902e-11,1524.0,1.501728e6
12.0,0.66712475,2.1649526615874493e-10,1512.0,1.501728e6
12.0,0.640464458,3.44854811373807e-10,1452.0,1.501728e6
11.0,0.532632417,2.1910206451819516e-11,1265.0,1.376331e6
11.0,0.585345834,4.3868908505828585e-11,1364.0,1.376331e6
11.0,0.533476166,1.0439293873787392e-10,1276.0,1.376331e6
11.0,0.613442125,1.4511414292428526e-10,1397.0,1.376331e6
11.0,0.037926333,7.041478511382593e-12,88.0,1.376331e6
11.0,0.1891175,3.2878912529264373e-11,319.0,1.376331e6
11.0,0.668743875,4.629185923477053e-11,1419.0,1.376331e6
11.0,0.599971667,4.4077213164923256e-11,1408.0,1.376331e6
11.0,0.090170417,1.8701484805205837e-11,209.0,1.376331e6
10.0,0.4595715,3.626169293437863e-11,1140.0,1.251e6
10.0,0.458419208,1.63069557856943e-11,1070.0,1.251e6
10.0,0.051810125,5.32196509084315e-12,110.0,1.251e6
10.0,0.05895525,4.526157226791838e-12,140.0,1.251e6
10.0,0.495167334,1.4352963262354024e-11,1100.0,1.251e6
10.0,0.056452916,7.993605777301127e-12,110.0,1.251e6
10.0,0.510232917,1.2796874671039404e-11,1190.0,1.251e6
10.0,0.147612666,8.96507021898747e-12,330.0,1.251e6
10.0,0.049217583,8.208404925218735e-12,120.0,1.251e6
9.0,0.03814225,2.2510035935398814e-12,99.0,1.125729e6
9.0,0.053816542,3.5591345494026708e-12,117.0,1.125729e6
9.0,0.032933875,1.1369573582311472e-12,72.0,1.125729e6
9.0,0.026008375,6.629363724641735e-12,72.0,1.125729e6
9.0,0.030894916,4.697128099081361e-12,72.0,1.125729e6
9.0,0.021772208,5.826450433232822e-13,54.0,1.125729e6
9.0,0.055223167,9.998473136828003e-13,135.0,1.125729e6
9.0,0.098255083,1.2267030784626955e-11,234.0,1.125729e6
9.0,0.027726459,4.078515303262975e-12,72.0,1.125729e6
8.0,0.022698583,5.684341886080802e-14,56.0,1.000512e6
8.0,0.016454208,6.536993168992922e-13,56.0,1.000512e6
8.0,0.02695,5.270154195742252e-14,64.0,1.000512e6
8.0,0.024287583,1.7053025658242404e-13,56.0,1.000512e6
8.0,0.02535775,1.2789769243681803e-13,56.0,1.000512e6
8.0,0.017720459,8.952838470577262e-13,56.0,1.000512e6
8.0,0.030535916,1.519007121795761e-12,64.0,1.000512e6
8.0,0.030162875,1.2992802770485296e-12,72.0,1.000512e6
8.0,0.017115375,3.0006016049717923e-13,56.0,1.000512e6
7.0,0.016605083,1.7763568394002505e-13,49.0,875343.0
7.0,0.021909583,5.499873082173805e-13,49.0,875343.0
7.0,0.019694333,1.4210854715202004e-14,42.0,875343.0
7.0,0.017753791,4.546081801852689e-15,42.0,875343.0
7.0,0.0218675,5.186961971048731e-13,49.0,875343.0
7.0,0.01602975,9.947598300641403e-14,42.0,875343.0
7.0,0.012534708,-7.105427357601002e-15,42.0,875343.0
7.0,0.018706791,4.721561644412591e-13,56.0,875343.0
7.0,0.020320459,6.406433242953476e-13,56.0,875343.0
6.0,0.01584275,1.0486037784658365e-13,42.0,750216.0
6.0,0.012291583,0.0,42.0,750216.0
6.0,0.01623475,1.137092442488672e-13,36.0,750216.0
6.0,0.011794042,-3.8606270666263136e-15,36.0,750216.0
6.0,0.016794209,5.200916282938527e-14,42.0,750216.0
6.0,0.013677333,1.012148957564653e-13,36.0,750216.0
6.0,0.018358541,-7.105427357601002e-15,42.0,750216.0
6.0,0.011300417,4.263256414560601e-14,36.0,750216.0
6.0,0.022942875,4.973799150320701e-14,42.0,750216.0
5.0,0.013214333,-2.7766280297825314e-14,30.0,625125.0
5.0,0.013657084,7.105427357601002e-15,35.0,625125.0
5.0,0.009784708,1.954572726648732e-14,30.0,625125.0
5.0,0.011864958,2.842170943040401e-14,30.0,625125.0
5.0,0.01318125,1.4210854715202004e-14,30.0,625125.0
5.0,0.008463625,1.4210854715202004e-14,30.0,625125.0
5.0,0.011211042,-3.683409863951556e-15,30.0,625125.0
5.0,0.012115416,1.4210854715202004e-14,30.0,625125.0
5.0,0.012007583,5.451092932458099e-15,30.0,625125.0
4.0,0.008529625,-7.304224117380106e-17,24.0,500064.0
4.0,0.008728167,-1.4210854715202004e-14,24.0,500064.0
4.0,0.008388208,3.553943348921482e-15,24.0,500064.0
4.0,0.010426584,3.137322444272719e-15,28.0,500064.0
4.0,0.008510333,7.68026882225199e-15,24.0,500064.0
4.0,0.007673667,4.8768178025504045e-15,24.0,500064.0
4.0,0.011905958,7.105427357601002e-15,28.0,500064.0
4.0,0.007932083,0.0,24.0,500064.0
4.0,0.00919725,8.208395599891305e-15,24.0,500064.0
3.0,0.006342167,3.2527550676256262e-15,18.0,375027.0
3.0,0.006292459,-7.105427357601002e-15,18.0,375027.0
3.0,0.005694416,7.105427357601002e-15,15.0,375027.0
3.0,0.006089333,-2.0865568921121028e-15,15.0,375027.0
3.0,0.006597708,-7.105427357601002e-15,18.0,375027.0
3.0,0.014898875,-7.105427357601002e-15,18.0,375027.0
3.0,0.007164959,9.569428831486139e-15,18.0,375027.0
3.0,0.075376375,1.4154558886985774e-15,15.0,375027.0
3.0,0.023014416,7.057365319530304e-16,18.0,375027.0
2.0,0.008344417,2.2483054996141986e-15,8.0,250008.0
2.0,0.005357084,3.563591421148001e-15,10.0,250008.0
2.0,0.010202125,0.0,10.0,250008.0
2.0,0.005319833,0.0,10.0,250008.0
2.0,0.006599041,5.605876162616663e-15,10.0,250008.0
2.0,0.00438425,7.105427357601002e-15,10.0,250008.0
2.0,0.003356333,0.0,10.0,250008.0
2.0,0.007058625,2.4111822561797023e-15,10.0,250008.0
2.0,0.004845833,-9.86922550959707e-16,12.0,250008.0


==> Data/RandomTestVaryingMsingle/testRandomSingleWC100.csv <==
m,time,error,eigencountsum,expected
15.0,0.222346666,2.842170943040401e-14,75.0,1.5003375e7
15.0,0.240463291,2.842170943040401e-14,75.0,1.5003375e7
15.0,0.225885459,4.9960036108132044e-14,75.0,1.5003375e7
15.0,0.232853875,3.7769641603131343e-14,75.0,1.5003375e7
15.0,0.230662167,6.910620500244759e-14,75.0,1.5003375e7
15.0,0.229709625,2.1084564836052337e-14,75.0,1.5003375e7
15.0,0.234271583,5.038659969195898e-14,75.0,1.5003375e7
15.0,0.30443225,4.6688306856024816e-14,75.0,1.5003375e7
15.0,0.288390708,8.526512829121202e-14,75.0,1.5003375e7
14.0,0.200138541,2.874780948517819e-14,70.0,1.4002744e7
14.0,0.208587958,4.4024657169024006e-14,70.0,1.4002744e7
14.0,0.208802875,6.106226635438361e-14,70.0,1.4002744e7
14.0,0.20260075,4.529709940470639e-14,70.0,1.4002744e7
14.0,0.204633042,2.842170943040401e-14,70.0,1.4002744e7
14.0,0.199232042,1.4351107159545792e-14,70.0,1.4002744e7
14.0,0.1983385,2.4236966604908794e-14,70.0,1.4002744e7
14.0,0.198188458,4.8979635971474745e-14,70.0,1.4002744e7
14.0,0.205779667,7.815970093361102e-14,70.0,1.4002744e7
13.0,0.194543833,2.6888936808480998e-14,65.0,1.3002197e7
13.0,0.1850045,9.107401982706936e-14,65.0,1.3002197e7
13.0,0.191859792,6.794564910705958e-14,65.0,1.3002197e7
13.0,0.184166167,2.864375403532904e-14,65.0,1.3002197e7
13.0,0.20098875,3.552713678800501e-14,65.0,1.3002197e7
13.0,0.208676125,4.5254461661274867e-14,65.0,1.3002197e7
13.0,0.2105375,5.998159775133457e-14,65.0,1.3002197e7
13.0,0.185249875,2.375877272697835e-14,65.0,1.3002197e7
13.0,0.193774333,6.511320538181586e-14,65.0,1.3002197e7
12.0,0.171160333,3.675230811005862e-14,60.0,1.2001728e7
12.0,0.1741555,2.1213591603967963e-14,60.0,1.2001728e7
12.0,0.169013167,6.394884621840902e-14,60.0,1.2001728e7
12.0,0.167662167,2.1316282072803006e-14,60.0,1.2001728e7
12.0,0.174777042,4.263256414560601e-14,60.0,1.2001728e7
12.0,0.164569167,7.505106672528343e-14,60.0,1.2001728e7
12.0,0.2025705,6.430768264066077e-14,72.0,1.2001728e7
12.0,0.206230292,4.4909120940242564e-14,72.0,1.2001728e7
12.0,0.216137375,2.842170943040401e-14,60.0,1.2001728e7
11.0,0.185123875,2.568973799370796e-14,66.0,1.1001331e7
11.0,0.190230333,2.1538326677728037e-14,66.0,1.1001331e7
11.0,0.193019083,4.637338405686396e-14,66.0,1.1001331e7
11.0,0.152038958,5.903699272250626e-14,55.0,1.1001331e7
11.0,0.162971,4.330026870678046e-14,55.0,1.1001331e7
11.0,0.172439875,4.4299897895332083e-14,55.0,1.1001331e7
11.0,0.187732666,2.4847672534373833e-14,55.0,1.1001331e7
11.0,0.212612958,3.019806626980426e-14,66.0,1.1001331e7
11.0,0.187288125,3.042011087472929e-14,66.0,1.1001331e7
10.0,0.169181042,6.082220609244775e-14,60.0,1.0001e7
10.0,0.144018458,3.552713678800501e-14,50.0,1.0001e7
10.0,0.14347625,3.552713678800501e-14,50.0,1.0001e7
10.0,0.147187792,5.2203744987667026e-14,50.0,1.0001e7
10.0,0.137662584,2.786659791809143e-14,50.0,1.0001e7
10.0,0.1539425,4.372093081341674e-14,50.0,1.0001e7
10.0,0.140322167,6.428030151025405e-14,50.0,1.0001e7
10.0,0.176439958,1.021405182655144e-14,60.0,1.0001e7
10.0,0.170510291,4.937456513032592e-14,60.0,1.0001e7
9.0,0.161066667,3.552713678800501e-14,45.0,9.000729e6
9.0,0.147516375,4.263256414560601e-14,54.0,9.000729e6
9.0,0.223088709,7.105427357601002e-14,54.0,9.000729e6
9.0,0.160029791,2.7715445773126908e-14,54.0,9.000729e6
9.0,0.155381166,1.4709158573889724e-14,54.0,9.000729e6
9.0,0.1517155,5.3177850582297465e-14,54.0,9.000729e6
9.0,0.146904708,3.094120130724076e-14,54.0,9.000729e6
9.0,0.146299583,4.53284514223234e-14,54.0,9.000729e6
9.0,0.143936833,3.9968028886505635e-14,54.0,9.000729e6
8.0,0.154943042,4.4024531374862945e-15,48.0,8.000512e6
8.0,0.155698083,1.554312234475219e-14,48.0,8.000512e6
8.0,0.185562709,3.730349362740526e-14,48.0,8.000512e6
8.0,0.131769625,1.4654943925052066e-14,48.0,8.000512e6
8.0,0.134631709,2.5327122906515876e-14,48.0,8.000512e6
8.0,0.129256167,2.1316282072803006e-14,48.0,8.000512e6
8.0,0.131851125,2.7930468353407642e-14,48.0,8.000512e6
8.0,0.14051,5.83995693331497e-14,48.0,8.000512e6
8.0,0.136365958,3.233277600648608e-14,48.0,8.000512e6
7.0,0.11999525,1.4210854715202004e-14,42.0,7.000343e6
7.0,0.116768625,8.13133240322142e-15,42.0,7.000343e6
7.0,0.114494083,3.552713678800501e-14,42.0,7.000343e6
7.0,0.11809875,3.74467868429811e-14,42.0,7.000343e6
7.0,0.11284575,5.935611375142718e-14,42.0,7.000343e6
7.0,0.11631625,7.105427357601002e-15,42.0,7.000343e6
7.0,0.110260833,3.045986736865829e-14,42.0,7.000343e6
7.0,0.110802917,2.3418673483187265e-14,42.0,7.000343e6
7.0,0.113573833,3.513560301289457e-14,42.0,7.000343e6
6.0,0.094779292,2.374283641234266e-14,36.0,6.000216e6
6.0,0.103458458,2.9531932455029164e-14,36.0,6.000216e6
6.0,0.097574708,1.2054445741825756e-14,36.0,6.000216e6
6.0,0.101377791,4.263256414560601e-14,36.0,6.000216e6
6.0,0.101867166,6.394884621840902e-14,36.0,6.000216e6
6.0,0.093970209,2.842170943040401e-14,36.0,6.000216e6
6.0,0.100192041,2.1316282072803006e-14,36.0,6.000216e6
6.0,0.098027292,3.775718946240888e-14,36.0,6.000216e6
6.0,0.09850625,1.304512053934559e-14,36.0,6.000216e6
5.0,0.082432417,2.7680661949124056e-14,30.0,5.000125e6
5.0,0.168393584,3.6425670722840795e-14,30.0,5.000125e6
5.0,0.081309458,4.462386718162962e-14,30.0,5.000125e6
5.0,0.086922209,9.177624814545313e-15,30.0,5.000125e6
5.0,0.088807959,5.5780009540101944e-14,30.0,5.000125e6
5.0,0.078633833,2.842170943040401e-14,30.0,5.000125e6
5.0,0.079597709,5.934244586190879e-14,30.0,5.000125e6
5.0,0.079649333,2.1538326677728037e-14,30.0,5.000125e6
5.0,0.080233125,3.231729839824771e-14,30.0,5.000125e6
4.0,0.082790166,7.856494588439173e-14,24.0,4.000064e6
4.0,0.078333291,5.941085462377263e-14,24.0,4.000064e6
4.0,0.077361083,9.947598300641403e-14,24.0,4.000064e6
4.0,0.078154625,3.1308289294429414e-14,24.0,4.000064e6
4.0,0.071555166,2.914237568746808e-14,24.0,4.000064e6
4.0,0.092096292,6.8833827526759706e-15,24.0,4.000064e6
4.0,0.082662875,2.842170943040401e-14,24.0,4.000064e6
4.0,0.064449833,1.5666779348689325e-14,24.0,4.000064e6
4.0,0.067188334,4.574118861455645e-14,24.0,4.000064e6
3.0,0.045770291,0.0,18.0,3.000027e6
3.0,0.050538834,2.8855930211930925e-14,18.0,3.000027e6
3.0,0.048461875,1.1964040887297227e-14,18.0,3.000027e6
3.0,0.047774459,-4.720470493559571e-15,18.0,3.000027e6
3.0,0.047591708,-4.440892098500626e-16,18.0,3.000027e6
3.0,0.094672625,5.16799551065832e-14,18.0,3.000027e6
3.0,0.046344041,6.394884621840902e-14,18.0,3.000027e6
3.0,0.049432917,-5.551115123125783e-16,18.0,3.000027e6
3.0,0.048272791,7.170979957973929e-14,18.0,3.000027e6
2.0,0.032113958,1.687538997430238e-14,12.0,2.000008e6
2.0,0.029877,-7.222867071455381e-16,12.0,2.000008e6
2.0,0.031106209,4.263256414560601e-14,12.0,2.000008e6
2.0,0.032951334,-4.017028546651744e-15,12.0,2.000008e6
2.0,0.032261291,7.105427357601002e-15,12.0,2.000008e6
2.0,0.0348435,-2.842170943040401e-14,12.0,2.000008e6
2.0,0.033344084,1.5342652055484296e-15,12.0,2.000008e6
2.0,0.029951375,2.0698544756126898e-14,12.0,2.000008e6
2.0,0.038587083,0.0,12.0,2.000008e6


==> Data/RandomTestVaryingMsingle/testRandomSingleWC200.csv <==
m,time,error,eigencountsum,expected
15.0,1.479359625,5.753595374458259e-14,75.0,1.20003375e8
15.0,1.309826084,4.186233987575498e-14,75.0,1.20003375e8
15.0,1.382506542,8.215650382226158e-14,75.0,1.20003375e8
15.0,1.018209917,4.309514869213174e-14,75.0,1.20003375e8
15.0,1.353429083,4.9875502050811856e-14,75.0,1.20003375e8
15.0,1.216911625,5.887650864977562e-14,75.0,1.20003375e8
15.0,1.072265292,1.170175067954915e-13,75.0,1.20003375e8
15.0,1.003716042,1.5631940186722204e-13,75.0,1.20003375e8
15.0,1.089159875,6.4890189104815e-14,75.0,1.20003375e8
14.0,0.976186792,3.163453927482397e-14,70.0,1.12002744e8
14.0,1.016632833,5.939693181744587e-14,70.0,1.12002744e8
14.0,1.118911875,1.3133938381315602e-13,70.0,1.12002744e8
14.0,0.929085125,5.5289106626332796e-14,70.0,1.12002744e8
14.0,0.940422583,5.842543897686866e-14,70.0,1.12002744e8
14.0,0.953922916,9.337041927933605e-14,70.0,1.12002744e8
14.0,1.0264425,8.629512080101896e-14,70.0,1.12002744e8
14.0,0.949610417,6.45304883777974e-14,70.0,1.12002744e8
14.0,1.323769708,4.062664002543255e-14,70.0,1.12002744e8
13.0,1.099779084,1.0480505352461478e-13,65.0,1.04002197e8
13.0,1.216768916,9.947598300641403e-14,65.0,1.04002197e8
13.0,1.157042667,9.240356645918653e-14,65.0,1.04002197e8
13.0,0.966634292,7.593925488436071e-14,65.0,1.04002197e8
13.0,0.859073792,6.08415312827894e-14,65.0,1.04002197e8
13.0,0.995583,9.786907192520708e-14,65.0,1.04002197e8
13.0,1.103307875,7.109368480122601e-14,65.0,1.04002197e8
13.0,0.888793666,6.544764730165298e-14,65.0,1.04002197e8
13.0,0.92482425,9.769962616701378e-14,65.0,1.04002197e8
12.0,0.97496425,1.0306735389506904e-13,60.0,9.6001728e7
12.0,0.942954666,3.7086453746758645e-14,60.0,9.6001728e7
12.0,0.806133,8.512183328722742e-14,60.0,9.6001728e7
12.0,0.79770575,7.65053986993526e-14,60.0,9.6001728e7
12.0,0.933838375,7.593925488436071e-14,60.0,9.6001728e7
12.0,0.792694583,8.47864768388813e-14,60.0,9.6001728e7
12.0,0.939921333,8.023109098971315e-14,72.0,9.6001728e7
12.0,0.977090916,5.3290705182007514e-14,72.0,9.6001728e7
12.0,0.867880541,6.394884621840902e-14,60.0,9.6001728e7
11.0,0.894852875,6.651805174903009e-14,66.0,8.8001331e7
11.0,0.812326791,7.105427357601002e-14,55.0,8.8001331e7
11.0,0.725936583,1.0992584608088597e-13,55.0,8.8001331e7
11.0,0.909992417,3.532185584030092e-14,55.0,8.8001331e7
11.0,0.935375291,1.0067624822953142e-13,66.0,8.8001331e7
11.0,0.870888875,4.805386012793913e-14,66.0,8.8001331e7
11.0,0.76391375,5.446290103732937e-14,55.0,8.8001331e7
11.0,0.720656292,1.4210854715202004e-14,55.0,8.8001331e7
11.0,0.820579292,9.903400802547543e-14,55.0,8.8001331e7
10.0,0.811080334,6.012663985008677e-14,60.0,8.0001e7
10.0,0.790015084,2.0784521586027532e-14,60.0,8.0001e7
10.0,0.816275167,1.1145876327458643e-13,60.0,8.0001e7
10.0,0.956103792,6.657883579514332e-14,60.0,8.0001e7
10.0,0.816739125,6.345629670528373e-14,60.0,8.0001e7
10.0,0.986211958,1.1194960901995366e-13,60.0,8.0001e7
10.0,0.878761583,6.063966684316151e-14,60.0,8.0001e7
10.0,1.429624667,4.2763622039952754e-14,60.0,8.0001e7
10.0,0.650484416,8.375011887978553e-14,50.0,8.0001e7
9.0,0.72609625,1.1823875212257917e-13,54.0,7.2000729e7
9.0,0.718521375,6.679573101928641e-14,54.0,7.2000729e7
9.0,0.89286925,9.817402903942607e-14,54.0,7.2000729e7
9.0,0.725700208,1.4601190083525227e-13,54.0,7.2000729e7
9.0,0.706374834,7.083222897108499e-14,54.0,7.2000729e7
9.0,0.709490041,6.361198597599687e-15,54.0,7.2000729e7
9.0,0.701332958,7.105427357601002e-14,54.0,7.2000729e7
9.0,0.708370125,4.179379958662036e-14,54.0,7.2000729e7
9.0,0.78919625,5.4018197185504216e-14,54.0,7.2000729e7
8.0,0.676844083,2.3938380048217364e-14,48.0,6.4000512e7
8.0,0.691997042,4.5297627102952133e-14,48.0,6.4000512e7
8.0,0.874746167,7.66053886991358e-14,48.0,6.4000512e7
8.0,0.970123125,7.614669945248133e-14,48.0,6.4000512e7
8.0,0.933230458,3.623089393789122e-14,48.0,6.4000512e7
8.0,0.96836075,1.7053025658242404e-13,48.0,6.4000512e7
8.0,0.889063333,4.973799150320701e-14,48.0,6.4000512e7
8.0,1.323877,2.627930540117344e-14,48.0,6.4000512e7
8.0,0.944748708,7.014242973383616e-14,48.0,6.4000512e7
7.0,0.819976417,6.364081008304936e-14,42.0,5.6000343e7
7.0,0.990437583,6.783462680459706e-14,42.0,5.6000343e7
7.0,0.851855375,8.244088034095603e-14,42.0,5.6000343e7
7.0,0.800933125,4.1865136738043004e-14,42.0,5.6000343e7
7.0,0.740012291,8.526512829121202e-14,42.0,5.6000343e7
7.0,0.563893292,7.127655912556716e-14,42.0,5.6000343e7
7.0,0.796781583,4.707345624410664e-14,42.0,5.6000343e7
7.0,0.701507375,7.4263001015741e-14,42.0,5.6000343e7
7.0,0.576589875,4.291522915432294e-14,42.0,5.6000343e7
6.0,0.470949916,8.981502039761604e-14,36.0,4.8000216e7
6.0,0.569436791,5.928590951498336e-14,36.0,4.8000216e7
6.0,0.554820667,7.651052524725308e-14,36.0,4.8000216e7
6.0,0.507506042,4.489159346064039e-14,36.0,4.8000216e7
6.0,0.582025,5.2634140318098275e-14,36.0,4.8000216e7
6.0,0.654134334,2.842170943040401e-14,36.0,4.8000216e7
6.0,0.582656625,4.16109168534958e-14,36.0,4.8000216e7
6.0,0.537346875,6.292448899639828e-14,36.0,4.8000216e7
6.0,0.477312417,2.919886554764162e-14,36.0,4.8000216e7
5.0,0.434159375,3.233280543515751e-14,30.0,4.0000125e7
5.0,0.387590291,6.67807878059603e-14,30.0,4.0000125e7
5.0,0.38138575,3.124582614272761e-14,30.0,4.0000125e7
5.0,0.616521833,5.684341886080802e-14,30.0,4.0000125e7
5.0,0.4753285,8.259361569819369e-14,30.0,4.0000125e7
5.0,0.404928,9.701030034805115e-14,30.0,4.0000125e7
5.0,0.388699916,6.253331186201194e-14,30.0,4.0000125e7
5.0,0.383966667,3.8257582104796434e-14,30.0,4.0000125e7
5.0,0.37926425,4.762274581053608e-14,30.0,4.0000125e7
4.0,0.466093459,4.263256414560601e-14,24.0,3.2000064e7
4.0,0.40225225,3.3882401542173536e-14,24.0,3.2000064e7
4.0,0.417319458,1.4959278347963845e-14,24.0,3.2000064e7
4.0,0.564695291,8.217195454626214e-14,24.0,3.2000064e7
4.0,0.636099083,5.1514348342607263e-14,24.0,3.2000064e7
4.0,0.4388385,2.336724415676767e-14,24.0,3.2000064e7
4.0,0.315755334,7.083222897108499e-14,24.0,3.2000064e7
4.0,0.298480541,6.912570930491569e-14,24.0,3.2000064e7
4.0,0.366035833,8.19515543241688e-14,24.0,3.2000064e7
3.0,0.271378792,1.0036416142611415e-13,18.0,2.4000027e7
3.0,0.239373541,2.2773113263648124e-14,18.0,2.4000027e7
3.0,0.234376875,-1.0103029524088925e-14,18.0,2.4000027e7
3.0,0.263673959,7.194245199571014e-14,18.0,2.4000027e7
3.0,0.335091166,3.241851231905457e-14,18.0,2.4000027e7
3.0,0.238482167,1.491886127697618e-14,18.0,2.4000027e7
3.0,0.301268875,4.334795808740925e-14,18.0,2.4000027e7
3.0,0.278187667,1.3531903728074075e-14,18.0,2.4000027e7
3.0,0.321093375,4.334300672905958e-14,18.0,2.4000027e7
2.0,0.20872725,9.65259795384843e-14,12.0,1.6000008e7
2.0,0.166498833,0.0,12.0,1.6000008e7
2.0,0.186555125,4.959758261997517e-14,12.0,1.6000008e7
2.0,0.192801458,3.110883388826941e-14,12.0,1.6000008e7
2.0,0.175923917,4.5801664531418517e-14,12.0,1.6000008e7
2.0,0.199364292,1.5897053183716581e-13,12.0,1.6000008e7
2.0,0.170819042,6.5503158452884236e-15,12.0,1.6000008e7
2.0,0.177917792,5.684341886080802e-14,12.0,1.6000008e7
2.0,0.174476792,4.327415269701414e-14,12.0,1.6000008e7


==> Data/RandomTestVaryingMsingle/testRandomSingleWC25.csv <==
m,time,error,eigencountsum,expected
15.0,0.007676958,1.3766765505351941e-14,75.0,237750.0
15.0,0.015837333,1.086351514446514e-14,75.0,237750.0
15.0,0.008606583,1.2159784379388727e-14,75.0,237750.0
15.0,0.014178667,1.0658141036401503e-14,75.0,237750.0
15.0,0.008161792,2.001242290525679e-14,75.0,237750.0
15.0,0.007736083,2.0648103382192323e-14,75.0,237750.0
15.0,0.007829667,1.0658141036401503e-14,75.0,237750.0
15.0,0.007721708,1.4210854715202004e-14,75.0,237750.0
15.0,0.012341166,1.7763568394002505e-14,75.0,237750.0
14.0,0.01218625,1.5280907584541803e-14,70.0,221494.0
14.0,0.007312125,5.093538592643551e-15,70.0,221494.0
14.0,0.01213875,1.0658141036401503e-14,70.0,221494.0
14.0,0.007624541,7.993605777301127e-15,70.0,221494.0
14.0,0.011393209,2.7519738330967788e-14,70.0,221494.0
14.0,0.00709325,1.4089081920025278e-14,70.0,221494.0
14.0,0.010114167,1.1562276565212042e-14,70.0,221494.0
14.0,0.006910792,3.552713678800501e-15,70.0,221494.0
14.0,0.010248167,1.1599513926063224e-14,70.0,221494.0
13.0,0.011594292,1.4210854715202004e-14,65.0,205322.0
13.0,0.006281542,8.74185463024644e-15,65.0,205322.0
13.0,0.006657833,1.9126827202169392e-14,65.0,205322.0
13.0,0.0062315,7.105427357601002e-15,65.0,205322.0
13.0,0.006538542,1.0658141036401503e-14,65.0,205322.0
13.0,0.010609875,1.3931629033230525e-14,65.0,205322.0
13.0,0.006732666,1.0658141036401503e-14,65.0,205322.0
13.0,0.009786333,1.240059589845434e-14,65.0,205322.0
13.0,0.006274958,1.455376152184741e-14,65.0,205322.0
12.0,0.005928458,5.6384797005531786e-15,60.0,189228.0
12.0,0.005798208,1.7731028879346074e-14,60.0,189228.0
12.0,0.010081125,6.661338147750939e-15,60.0,189228.0
12.0,0.005990334,1.1324274851176597e-14,60.0,189228.0
12.0,0.005934583,6.601147388215708e-15,60.0,189228.0
12.0,0.009606875,7.105427357601002e-15,60.0,189228.0
12.0,0.006787333,7.049916206369744e-15,72.0,189228.0
12.0,0.006040792,7.531442439073112e-15,60.0,189228.0
12.0,0.006909375,1.0658141036401503e-14,72.0,189228.0
11.0,0.010267834,1.7763568394002505e-14,55.0,173206.0
11.0,0.005346875,7.105427357601002e-15,55.0,173206.0
11.0,0.006742959,1.076869792852922e-14,66.0,173206.0
11.0,0.008889333,6.328271240363392e-15,55.0,173206.0
11.0,0.006530209,6.241620402600392e-15,66.0,173206.0
11.0,0.005374583,1.0931337929458052e-14,55.0,173206.0
11.0,0.009645792,1.4210854715202004e-14,55.0,173206.0
11.0,0.005561,1.0658141036401503e-14,55.0,173206.0
11.0,0.005666916,1.0658141036401503e-14,55.0,173206.0
10.0,0.004771208,1.37925524404446e-14,50.0,157250.0
10.0,0.004749541,7.247205886426358e-15,50.0,157250.0
10.0,0.004652208,7.275160115571599e-15,50.0,157250.0
10.0,0.004767667,1.2831629371640364e-14,50.0,157250.0
10.0,0.004631833,1.4210854715202004e-14,50.0,157250.0
10.0,0.005662167,6.711900849001401e-15,60.0,157250.0
10.0,0.009437875,1.2177745339320796e-14,50.0,157250.0
10.0,0.004779208,1.125978892504321e-14,50.0,157250.0
10.0,0.006111459,9.487020384946001e-15,60.0,157250.0
9.0,0.004536583,1.0658141036401503e-14,45.0,141354.0
9.0,0.004102375,5.270437211737356e-15,45.0,141354.0
9.0,0.004476125,1.37311379835305e-14,45.0,141354.0
9.0,0.004131708,2.353672812205332e-14,45.0,141354.0
9.0,0.008598625,1.4210854715202004e-14,45.0,141354.0
9.0,0.005137041,1.0658141036401503e-14,54.0,141354.0
9.0,0.004894,3.552713678800501e-15,54.0,141354.0
9.0,0.004409292,8.846167299029891e-15,45.0,141354.0
9.0,0.008603334,1.560612258195156e-14,45.0,141354.0
8.0,0.003790292,9.791902556894084e-15,40.0,125512.0
8.0,0.004614625,1.608646595557183e-14,48.0,125512.0
8.0,0.003710416,6.116299036117583e-15,40.0,125512.0
8.0,0.008766,1.7763568394002505e-14,40.0,125512.0
8.0,0.004273417,6.2186482685072185e-15,48.0,125512.0
8.0,0.003636209,1.0658141036401503e-14,40.0,125512.0
8.0,0.004037416,1.0831212238878802e-14,40.0,125512.0
8.0,0.004899208,7.105427357601002e-15,48.0,125512.0
8.0,0.008604541,9.35396559523474e-15,48.0,125512.0
7.0,0.003177167,5.119279068562082e-15,35.0,109718.0
7.0,0.003820084,1.1180290182631257e-14,42.0,109718.0
7.0,0.003363458,7.105427357601002e-15,35.0,109718.0
7.0,0.003444042,3.552713678800501e-15,35.0,109718.0
7.0,0.00394525,4.440892098500626e-15,42.0,109718.0
7.0,0.004079959,1.1632204310528785e-14,42.0,109718.0
7.0,0.003295375,3.552713678800501e-15,35.0,109718.0
7.0,0.003791541,1.1980658965438478e-14,42.0,109718.0
7.0,0.003624166,5.422434543744445e-15,42.0,109718.0
6.0,0.003165083,7.298795088681232e-15,36.0,93966.0
6.0,0.003246,1.0658141036401503e-14,36.0,93966.0
6.0,0.003162875,2.6645352591003757e-15,36.0,93966.0
6.0,0.003325458,7.987651775942504e-15,36.0,93966.0
6.0,0.003276125,3.774758283725532e-15,36.0,93966.0
6.0,0.0032825,1.7763568394002505e-14,36.0,93966.0
6.0,0.003405541,7.105427357601002e-15,36.0,93966.0
6.0,0.003337417,1.3848148096781487e-14,36.0,93966.0
6.0,0.002962,1.7763568394002505e-14,36.0,93966.0
5.0,0.002593417,1.0658141036401503e-14,30.0,78250.0
5.0,0.002657209,9.322720309462836e-15,30.0,78250.0
5.0,0.00256,8.34852633816642e-15,30.0,78250.0
5.0,0.002658625,2.352954077339509e-15,30.0,78250.0
5.0,0.00266775,1.4210854715202004e-14,30.0,78250.0
5.0,0.002864625,2.7026848354851726e-15,30.0,78250.0
5.0,0.002683375,8.613043009821645e-15,30.0,78250.0
5.0,0.002524791,3.552713678800501e-15,30.0,78250.0
5.0,0.002710625,5.348969868239933e-15,30.0,78250.0
4.0,0.002020833,3.552713678800501e-15,24.0,62564.0
4.0,0.002069041,0.0,24.0,62564.0
4.0,0.001981375,-1.1102230246251565e-16,24.0,62564.0
4.0,0.001984,3.552713678800501e-15,24.0,62564.0
4.0,0.001970167,-1.7422191881475993e-16,24.0,62564.0
4.0,0.002094209,9.325873406851315e-15,24.0,62564.0
4.0,0.002188625,2.1316282072803006e-14,24.0,62564.0
4.0,0.00224875,5.140187198000152e-15,24.0,62564.0
4.0,0.002249958,1.3671751519463505e-15,24.0,62564.0
3.0,0.001523208,1.2244447596401535e-14,18.0,46902.0
3.0,0.001488333,-8.101530426983163e-16,18.0,46902.0
3.0,0.001529459,1.0097852124883863e-14,18.0,46902.0
3.0,0.001620458,7.319307072874758e-15,18.0,46902.0
3.0,0.001544042,7.105427357601002e-15,18.0,46902.0
3.0,0.001564167,2.609024107869118e-15,18.0,46902.0
3.0,0.001560333,3.9968028886505635e-15,18.0,46902.0
3.0,0.001628416,7.543530655436106e-15,18.0,46902.0
3.0,0.00148925,1.4210854715202004e-14,18.0,46902.0
2.0,0.000979375,2.220446049250313e-15,12.0,31258.0
2.0,0.000991916,-1.7763568394002505e-15,12.0,31258.0
2.0,0.00100425,7.5926989535503e-15,12.0,31258.0
2.0,0.000977708,3.552713678800501e-15,12.0,31258.0
2.0,0.000957292,1.7763568394002505e-14,12.0,31258.0
2.0,0.000999666,1.1546319456101628e-14,12.0,31258.0
2.0,0.001009,3.552713678800501e-15,12.0,31258.0
2.0,0.000967292,3.552713678800501e-15,12.0,31258.0
2.0,0.001012708,4.977207825702107e-15,12.0,31258.0


==> Data/RandomTestVaryingMsingle/testRandomSingleWC400.csv <==
m,time,error,eigencountsum,expected
15.0,5.334841708,9.947598300641403e-14,75.0,9.60003375e8
15.0,5.490325875,1.3694098796347576e-13,75.0,9.60003375e8
15.0,6.226926792,1.951459338247648e-13,75.0,9.60003375e8
15.0,5.615671042,2.2737367544323206e-13,75.0,9.60003375e8
15.0,5.811746833,1.1507428543665659e-13,75.0,9.60003375e8
15.0,6.223848875,1.4383605659162826e-13,75.0,9.60003375e8
15.0,5.948496333,1.1745350782889745e-13,75.0,9.60003375e8
15.0,6.320519875,1.710320880797032e-13,75.0,9.60003375e8
15.0,5.819311,9.442446824436956e-14,75.0,9.60003375e8
14.0,5.375335084,1.5360450937688112e-13,70.0,8.96002744e8
14.0,5.534465042,7.105427357601002e-14,70.0,8.96002744e8
14.0,5.724057375,1.4587402678396101e-13,70.0,8.96002744e8
14.0,5.618982458,1.1480571904919383e-13,70.0,8.96002744e8
14.0,5.114558875,1.5543122344752192e-13,70.0,8.96002744e8
14.0,5.762504917,1.3958608582016526e-13,70.0,8.96002744e8
14.0,5.783756125,1.1941039825442896e-13,70.0,8.96002744e8
14.0,6.546473583,9.562637831476517e-14,70.0,8.96002744e8
14.0,5.512879208,1.910068258168323e-13,70.0,8.96002744e8
13.0,7.473807667,1.2245759961615477e-13,65.0,8.32002197e8
13.0,8.950887208,1.8075633868031498e-13,65.0,8.32002197e8
13.0,5.103953917,2.2715163083830703e-13,65.0,8.32002197e8
13.0,7.0668685,1.0662758999597028e-13,78.0,8.32002197e8
13.0,4.898588959,1.187027571837682e-13,65.0,8.32002197e8
13.0,5.014020292,1.0258460747536446e-13,65.0,8.32002197e8
13.0,5.236243833,1.2678746941219288e-13,65.0,8.32002197e8
13.0,5.310441042,2.0161650127192843e-13,65.0,8.32002197e8
13.0,4.750477084,2.2357395967268467e-13,65.0,8.32002197e8
12.0,5.532669958,2.372824159380116e-13,72.0,7.68001728e8
12.0,4.9397665,1.68365321684405e-13,60.0,7.68001728e8
12.0,4.965874375,6.672440377997191e-14,60.0,7.68001728e8
12.0,4.785328458,1.5432100042289676e-13,60.0,7.68001728e8
12.0,4.460390041,4.6443981011493935e-14,60.0,7.68001728e8
12.0,4.746237416,1.0611676335247614e-13,60.0,7.68001728e8
12.0,5.701352084,1.3961980199576871e-13,72.0,7.68001728e8
12.0,5.358272875,9.037215420448774e-14,60.0,7.68001728e8
12.0,4.549299791,1.0893376266476746e-13,60.0,7.68001728e8
11.0,4.992398416,1.1205498208064478e-13,66.0,7.04001331e8
11.0,3.841367291,1.794120407794253e-13,55.0,7.04001331e8
11.0,5.252167375,1.1368683772161603e-13,66.0,7.04001331e8
11.0,5.153346625,2.0366776480563961e-13,66.0,7.04001331e8
11.0,5.007921291,2.420517150365153e-13,66.0,7.04001331e8
11.0,4.677588709,1.8495715616789016e-13,66.0,7.04001331e8
11.0,5.175667375,1.64402995838994e-13,66.0,7.04001331e8
11.0,4.884547667,1.1566768711208923e-13,66.0,7.04001331e8
11.0,5.100424541,2.659793948651688e-14,66.0,7.04001331e8
10.0,4.294793834,2.7382123150893327e-13,60.0,6.40001e8
10.0,4.992859875,6.365180973888414e-14,60.0,6.40001e8
10.0,6.407129041,1.6443583400000912e-13,60.0,6.40001e8
10.0,7.197284208,9.90354681344827e-14,60.0,6.40001e8
10.0,6.275659292,5.4653301527754816e-14,60.0,6.40001e8
10.0,5.371057791,7.492126388724767e-14,60.0,6.40001e8
10.0,6.420907125,1.7356771046649239e-13,60.0,6.40001e8
10.0,5.847141667,1.4606134031673166e-13,60.0,6.40001e8
10.0,4.48862025,1.765527895830341e-13,60.0,6.40001e8
9.0,4.550986209,1.2592375813907471e-13,54.0,5.76000729e8
9.0,4.136973041,1.4118362552289973e-13,54.0,5.76000729e8
9.0,4.249031125,7.420419984484875e-14,54.0,5.76000729e8
9.0,4.076850583,4.611358205972224e-14,54.0,5.76000729e8
9.0,4.028003709,7.632880313604884e-14,54.0,5.76000729e8
9.0,3.891403834,9.242766772146517e-14,54.0,5.76000729e8
9.0,3.958510959,1.454601237055884e-13,54.0,5.76000729e8
9.0,4.19418475,9.87265095510394e-14,54.0,5.76000729e8
9.0,4.131042417,8.46528424529387e-14,54.0,5.76000729e8
8.0,3.636560708,1.3236185954152138e-13,48.0,5.12000512e8
8.0,3.627624208,1.783662838400637e-13,48.0,5.12000512e8
8.0,3.40521675,8.526512829121202e-14,48.0,5.12000512e8
8.0,3.710128625,8.833211939673902e-14,48.0,5.12000512e8
8.0,3.60237625,1.473258325225161e-13,48.0,5.12000512e8
8.0,3.728117,1.4863230042942948e-13,48.0,5.12000512e8
8.0,4.277000875,5.695254179605897e-14,48.0,5.12000512e8
8.0,3.502202,8.526512829121202e-14,48.0,5.12000512e8
8.0,3.131775166,3.197442310920451e-14,48.0,5.12000512e8
7.0,3.538556833,1.0342709166378125e-13,42.0,4.48000343e8
7.0,4.504161042,1.4066525722000733e-13,42.0,4.48000343e8
7.0,2.959405875,1.7119639039719914e-13,42.0,4.48000343e8
7.0,3.043082667,5.906386491005833e-14,42.0,4.48000343e8
7.0,2.919333459,7.260858581048524e-14,42.0,4.48000343e8
7.0,3.155703042,4.0190073491430667e-14,42.0,4.48000343e8
7.0,3.155412625,1.0187418033727105e-13,42.0,4.48000343e8
7.0,3.022272958,7.30526750203353e-14,42.0,4.48000343e8
7.0,2.860137583,4.285460875053104e-14,42.0,4.48000343e8
6.0,2.368423792,1.509903313490213e-14,36.0,3.84000216e8
6.0,2.687779,1.1368683772161603e-13,36.0,3.84000216e8
6.0,2.399335834,1.2456702336294256e-13,36.0,3.84000216e8
6.0,2.666386,7.974164987892215e-14,36.0,3.84000216e8
6.0,2.384442833,2.842170943040401e-14,36.0,3.84000216e8
6.0,2.736696791,2.842170943040401e-14,36.0,3.84000216e8
6.0,2.732153041,1.2224671896220983e-13,36.0,3.84000216e8
6.0,2.538713708,8.859579736508749e-14,36.0,3.84000216e8
6.0,2.692600334,1.3655743202889425e-13,36.0,3.84000216e8
5.0,2.187691208,8.304468224196171e-14,30.0,3.20000125e8
5.0,2.280217542,2.7533531010703882e-14,30.0,3.20000125e8
5.0,2.383246375,1.0230802174845362e-13,30.0,3.20000125e8
5.0,3.425899583,8.263245108609935e-14,30.0,3.20000125e8
5.0,3.710812417,4.827451146471602e-14,30.0,3.20000125e8
5.0,2.952807916,7.87148124459236e-14,30.0,3.20000125e8
5.0,2.033972209,1.2034587147001603e-13,30.0,3.20000125e8
5.0,2.213028542,1.4210854715202004e-13,30.0,3.20000125e8
5.0,1.955627209,5.908801517989772e-15,30.0,3.20000125e8
4.0,1.956752125,1.188528067585063e-13,24.0,2.56000064e8
4.0,1.536125917,1.2811973704174306e-13,24.0,2.56000064e8
4.0,1.602506458,8.727331257568285e-15,24.0,2.56000064e8
4.0,1.932408041,6.275805512436808e-14,24.0,2.56000064e8
4.0,1.5419925,6.721422432937298e-14,24.0,2.56000064e8
4.0,2.139973334,5.974827248290079e-14,24.0,2.56000064e8
4.0,1.957657667,6.75784660961926e-14,24.0,2.56000064e8
4.0,1.544154583,1.3000074863527175e-13,24.0,2.56000064e8
4.0,2.498927292,1.4210854715202004e-13,24.0,2.56000064e8
3.0,1.266934167,5.3324355837849734e-14,18.0,1.92000027e8
3.0,1.349069458,9.514611321037592e-14,18.0,1.92000027e8
3.0,1.17773375,1.6342482922482304e-13,18.0,1.92000027e8
3.0,1.140823125,7.327471962526033e-14,18.0,1.92000027e8
3.0,1.161431125,1.5442218980691846e-13,18.0,1.92000027e8
3.0,1.773011958,6.94999613415348e-14,18.0,1.92000027e8
3.0,1.409630458,2.2146025648128563e-13,18.0,1.92000027e8
3.0,1.23278625,5.10702591327572e-14,18.0,1.92000027e8
3.0,1.757570084,8.209334891954539e-14,18.0,1.92000027e8
2.0,0.755710542,5.4834585024001137e-14,12.0,1.28000008e8
2.0,1.01816325,1.6894922840284477e-13,12.0,1.28000008e8
2.0,1.017217375,6.07420970334586e-14,12.0,1.28000008e8
2.0,0.894955583,4.6074255521944e-15,12.0,1.28000008e8
2.0,1.10343025,1.543485650983255e-13,12.0,1.28000008e8
2.0,0.800925209,1.1357020306231228e-14,12.0,1.28000008e8
2.0,0.837247791,2.998793901523309e-14,12.0,1.28000008e8
2.0,0.759097041,1.0958016264738579e-13,12.0,1.28000008e8
2.0,0.881347666,8.526512829121202e-14,12.0,1.28000008e8


==> Data/RandomTestVaryingMsingle/testRandomSingleWC50.csv <==
m,time,error,eigencountsum,expected
15.0,0.038275875,2.1316282072803006e-14,75.0,1.878375e6
15.0,0.040331416,3.3428038902974295e-14,75.0,1.878375e6
15.0,0.04507025,2.842170943040401e-14,75.0,1.878375e6
15.0,0.04138125,2.1316282072803006e-14,75.0,1.878375e6
15.0,0.049433708,1.7232581008828428e-14,75.0,1.878375e6
15.0,0.046170333,2.944255605342905e-14,75.0,1.878375e6
15.0,0.044741709,2.5316285566352182e-14,75.0,1.878375e6
15.0,0.041961666,2.3314683517128287e-14,75.0,1.878375e6
15.0,0.038345959,2.891598417937237e-14,75.0,1.878375e6
14.0,0.039148209,4.973799150320701e-14,70.0,1.752744e6
14.0,0.034353875,1.9514470602642163e-14,70.0,1.752744e6
14.0,0.038238291,2.842170943040401e-14,70.0,1.752744e6
14.0,0.035822958,2.842170943040401e-14,70.0,1.752744e6
14.0,0.039318167,2.1316282072803006e-14,70.0,1.752744e6
14.0,0.034215375,2.273475691181692e-14,70.0,1.752744e6
14.0,0.037681125,3.4000300591332485e-14,70.0,1.752744e6
14.0,0.03717025,2.1316282072803006e-14,70.0,1.752744e6
14.0,0.036807541,1.4432899320127035e-14,70.0,1.752744e6
13.0,0.033577291,2.2176971551315502e-14,65.0,1.627197e6
13.0,0.034621792,1.176836406102666e-14,65.0,1.627197e6
13.0,0.032546125,1.887379141862766e-14,65.0,1.627197e6
13.0,0.032570167,2.1316282072803006e-14,65.0,1.627197e6
13.0,0.032491458,1.4210854715202004e-14,65.0,1.627197e6
13.0,0.032825334,2.8949976890677696e-14,65.0,1.627197e6
13.0,0.03352375,4.263256414560601e-14,65.0,1.627197e6
13.0,0.032115375,3.4988635359422886e-14,65.0,1.627197e6
13.0,0.0322305,6.195654183572054e-14,65.0,1.627197e6
12.0,0.035210375,2.1316282072803006e-14,72.0,1.501728e6
12.0,0.026891917,1.4210854715202004e-14,60.0,1.501728e6
12.0,0.030846625,1.4210854715202004e-14,60.0,1.501728e6
12.0,0.029315042,2.1316282072803006e-14,60.0,1.501728e6
12.0,0.030663875,2.1316282072803006e-14,60.0,1.501728e6
12.0,0.0335115,1.4210854715202004e-14,60.0,1.501728e6
12.0,0.030433417,2.842170943040401e-14,60.0,1.501728e6
12.0,0.034053,1.8217281500833527e-14,60.0,1.501728e6
12.0,0.033931,1.1694961109786728e-14,60.0,1.501728e6
11.0,0.026568416,2.6201263381153694e-14,55.0,1.376331e6
11.0,0.03838475,1.1951223851324295e-14,66.0,1.376331e6
11.0,0.033464917,3.32967367952463e-14,55.0,1.376331e6
11.0,0.034300333,4.263256414560601e-14,55.0,1.376331e6
11.0,0.030245458,2.925519170622252e-14,55.0,1.376331e6
11.0,0.031259958,1.4210854715202004e-14,66.0,1.376331e6
11.0,0.026442167,3.552713678800501e-14,55.0,1.376331e6
11.0,0.031115291,1.402132583174818e-14,55.0,1.376331e6
11.0,0.02784075,3.249862908308369e-14,55.0,1.376331e6
10.0,0.046498542,3.552713678800501e-14,60.0,1.251e6
10.0,0.033297625,1.7638617705084585e-14,50.0,1.251e6
10.0,0.028567416,7.105427357601002e-15,60.0,1.251e6
10.0,0.024450708,2.1316282072803006e-14,50.0,1.251e6
10.0,0.027088917,2.1316282072803006e-14,50.0,1.251e6
10.0,0.039611209,1.4210854715202004e-14,60.0,1.251e6
10.0,0.027829958,2.2426505097428162e-14,50.0,1.251e6
10.0,0.032463167,1.4210854715202004e-14,60.0,1.251e6
10.0,0.035141458,1.1319561111334433e-14,60.0,1.251e6
9.0,0.023567791,1.7813746443461243e-14,54.0,1.125729e6
9.0,0.024640667,1.2878587085651816e-14,54.0,1.125729e6
9.0,0.022575584,2.842170943040401e-14,45.0,1.125729e6
9.0,0.026943417,2.316808390664902e-14,54.0,1.125729e6
9.0,0.020057875,3.552713678800501e-14,45.0,1.125729e6
9.0,0.022124291,8.937774020983163e-15,45.0,1.125729e6
9.0,0.027060125,1.2372119823473688e-14,54.0,1.125729e6
9.0,0.025576833,2.199850141323224e-14,54.0,1.125729e6
9.0,0.027781458,2.5856980524061956e-14,54.0,1.125729e6
8.0,0.024908375,7.327471962526033e-15,48.0,1.000512e6
8.0,0.025311167,3.083630199107603e-14,48.0,1.000512e6
8.0,0.020455166,2.1967888075767286e-14,48.0,1.000512e6
8.0,0.023588667,1.0950122217260815e-14,48.0,1.000512e6
8.0,0.023285625,2.1316282072803006e-14,48.0,1.000512e6
8.0,0.020917708,1.099120794378905e-14,48.0,1.000512e6
8.0,0.024545084,3.9003357385586924e-14,48.0,1.000512e6
8.0,0.024951792,2.842170943040401e-14,48.0,1.000512e6
8.0,0.022735833,3.552713678800501e-14,48.0,1.000512e6
7.0,0.02018725,7.549516567451064e-15,42.0,875343.0
7.0,0.026239125,3.552713678800501e-14,42.0,875343.0
7.0,0.019339167,3.62748947572503e-14,42.0,875343.0
7.0,0.019730792,2.1316282072803006e-14,42.0,875343.0
7.0,0.017985042,2.1538326677728037e-14,42.0,875343.0
7.0,0.020920042,2.436768265947771e-14,42.0,875343.0
7.0,0.017763291,2.6367939881063442e-14,42.0,875343.0
7.0,0.019390708,3.057672639702368e-14,42.0,875343.0
7.0,0.01735525,4.440892098500626e-15,35.0,875343.0
6.0,0.015095583,2.7581163863419772e-15,36.0,750216.0
6.0,0.018998542,1.4210854715202004e-14,36.0,750216.0
6.0,0.014991125,2.34449397696284e-14,36.0,750216.0
6.0,0.015937125,9.663170605347302e-15,36.0,750216.0
6.0,0.021187625,1.4210854715202004e-14,36.0,750216.0
6.0,0.016763292,4.7489167541816794e-14,36.0,750216.0
6.0,0.017520958,1.539249871376474e-14,36.0,750216.0
6.0,0.017658708,2.1316282072803006e-14,36.0,750216.0
6.0,0.014798625,1.4210854715202004e-14,36.0,750216.0
5.0,0.013407209,8.374569355479727e-15,30.0,625125.0
5.0,0.01384275,1.2571987146428179e-14,30.0,625125.0
5.0,0.012137125,-4.099499207293555e-15,30.0,625125.0
5.0,0.012228792,2.0018449027435025e-14,30.0,625125.0
5.0,0.012450625,1.4210854715202004e-14,30.0,625125.0
5.0,0.014373334,2.708944180085382e-14,30.0,625125.0
5.0,0.0158745,1.19941043531947e-14,30.0,625125.0
5.0,0.012909834,8.215650382226158e-15,30.0,625125.0
5.0,0.013375459,2.124474902535977e-14,30.0,625125.0
4.0,0.013119833,3.552713678800501e-14,24.0,500064.0
4.0,0.010006041,2.1316282072803006e-14,24.0,500064.0
4.0,0.010443083,2.1316282072803006e-14,24.0,500064.0
4.0,0.009503084,8.068164180735538e-15,24.0,500064.0
4.0,0.010224791,7.105427357601002e-15,24.0,500064.0
4.0,0.0117435,1.1171678900026667e-14,24.0,500064.0
4.0,0.010091166,1.8762769116165146e-14,24.0,500064.0
4.0,0.009565917,1.9421632434061093e-14,24.0,500064.0
4.0,0.009569666,1.0171635404290524e-14,24.0,500064.0
3.0,0.008714625,-3.750346799298839e-15,18.0,375027.0
3.0,0.007394458,3.552713678800501e-14,18.0,375027.0
3.0,0.0070865,7.105427357601002e-15,18.0,375027.0
3.0,0.007212625,-3.2817091409494856e-15,18.0,375027.0
3.0,0.0070495,3.3754128967038854e-16,18.0,375027.0
3.0,0.008844292,1.8167981483827247e-14,18.0,375027.0
3.0,0.007760625,1.4063695253410455e-14,18.0,375027.0
3.0,0.00716175,1.4210854715202004e-14,18.0,375027.0
3.0,0.0073565,1.4210854715202004e-14,18.0,375027.0
2.0,0.004788459,7.872757717532294e-15,12.0,250008.0
2.0,0.004894375,7.105427357601002e-15,12.0,250008.0
2.0,0.004995292,-1.554312234475219e-14,12.0,250008.0
2.0,0.004667708,1.7496681701852358e-14,12.0,250008.0
2.0,0.004718291,1.306788310475399e-14,12.0,250008.0
2.0,0.004735666,1.6298134808764275e-14,12.0,250008.0
2.0,0.004815542,7.105427357601002e-15,12.0,250008.0
2.0,0.004950791,-8.155484668851997e-16,12.0,250008.0
2.0,0.004851125,1.3223086813374353e-14,12.0,250008.0


==> Data/errorTimeTableJDEllipsoidal.csv <==
N, time1, time2, time3, error
10.0,0.4806,0.3054,0.3339,1.9e-9
20.0,0.9858,1.0098,0.9261,7.0e-9
30.0,4.2057,3.5193,3.8548,4.2500000000000003e-8
40.0,7.61,7.7095,7.4364,8.599999999999999e-8
50.0,17.1845,17.6428,18.4097,1.247e-7
60.0,26.6611,25.842,26.6481,3.4099999999999994e-8
70.0,22.6908,22.2808,23.7117,1.136e-7
80.0,27.9689,27.1813,27.5096,5.5699999999999996e-8
90.0,42.3404,41.8634,41.9731,8.2e-8
100.0,49.2824,47.1362,47.3415,4.3099999999999996e-8
110.0,77.8299,77.3831,77.2395,6.6e-8
120.0,78.2401,79.2614,78.9467,1.1419999999999999e-7
130.0,99.2779,99.1631,98.2684,1.352e-7
140.0,84.9625,83.6742,84.5291,1.034e-7
150.0,118.838,119.3304,119.1609,1.605e-7
160.0,63.4096,61.6234,61.5447,4.123e-7
170.0,182.2525,182.3052,182.7415,1.938e-7
180.0,198.5059,198.683,199.4467,1.09e-7
190.0,158.037,158.1794,158.5461,3.508e-7
200.0,266.1155,266.5688,264.9159,1.3889999999999998e-7
210.0,288.3609,289.6841,287.7864,9.339999999999999e-8
220.0,183.8175,184.0225,184.6927,2.28e-7
230.0,267.6849,273.4449,267.8862,4.0689999999999997e-7
240.0,349.2996,368.7115,349.5098,6.155e-7
250.0,337.184,349.9158,337.7794,1.695e-7
260.0,555.8146,557.862,553.1558,2.735e-7
270.0,435.3046,422.6002,424.9989,1.6329999999999999e-7
280.0,522.6476,511.3718,510.8378,2.435e-7
290.0,538.6867,532.8283,535.4761,1.317e-7
300.0,487.666,484.7026,487.9124,3.149e-7
310.0,449.5198,437.972,440.753,1.4669999999999998e-7


==> Data/errorTimeTableNewtonEllipsoidal.csv <==
N, error, time
10,1.52484143796577e-11,5.837031875
20,1.52484143796577e-11,12.5797205
30,1.58699864956919e-11,19.2768079166667
40,2.68347935010145e-11,25.8404968333333
50,2.68347935010145e-11,32.4616383333333
60,2.68347935010145e-11,39.1187210833333
70,2.68347935010145e-11,45.8743958333333
80,2.68347935010145e-11,52.8976657083333
90,2.68347935010145e-11,59.6432587083333
100,2.68347935010145e-11,66.4721952916667
110,2.68347935010145e-11,73.0123667916667
120,2.68347935010145e-11,79.7800853333333
130,2.68347935010145e-11,86.577203875
140,3.49585705013298e-11,93.1465919166667
150,3.49585705013298e-11,99.74602775
160,3.49585705013298e-11,106.402314291667
170,3.49585705013298e-11,113.057714333333
180,3.49585705013298e-11,119.820706291667
190,3.49585705013298e-11,126.543733791667
200,3.49585705013298e-11,133.511431333333
210,3.49585705013298e-11,140.197056125
220,3.49585705013298e-11,146.99780125
230,3.49585705013298e-11,153.639122333333
240,3.49585705013298e-11,160.248279875
250,3.49585705013298e-11,166.800649833333
260,3.49585705013298e-11,173.342840416667
270,5.98279410462719e-11,179.825194708333
280,5.98279410462719e-11,186.334960208333
290,5.98279410462719e-11,192.916865125
300,5.98279410462719e-11,199.366891666667
310,5.98279410462719e-11,206.040381458333
320,5.98279410462719e-11,212.705451875
330,5.98279410462719e-11,219.811613875
340,5.98279410462719e-11,226.842389125
350,5.98279410462719e-11,233.542607708333
360,5.98279410462719e-11,240.109754208333
370,5.98279410462719e-11,246.618885208333
380,5.98279410462719e-11,253.090527291667
390,5.98279410462719e-11,259.718165625
400,5.98279410462719e-11,266.3828215
410,5.98279410462719e-11,272.949546958334
420,5.98279410462719e-11,279.56036225
430,5.98279410462719e-11,286.093618208334
440,5.98279410462719e-11,292.681402708334
450,5.98279410462719e-11,299.220182416667
460,5.98279410462719e-11,305.656966333334
470,5.98279410462719e-11,312.145420208334
480,5.98279410462719e-11,318.603382333333
490,5.98279410462719e-11,325.081874041667
500,5.98279410462719e-11,331.680205
510,5.98279410462719e-11,338.187252458333
520,5.98279410462719e-11,344.646206458333
530,5.98279410462719e-11,351.150686541667
540,5.98279410462719e-11,357.77628575
550,5.98279410462719e-11,364.310819166667
560,5.98279410462719e-11,370.8487735
570,6.13657751472013e-11,377.449399708334
580,6.13657751472013e-11,383.955244166667
590,6.13657751472013e-11,390.490204875
600,6.13657751472013e-11,397.019169083334
610,6.13657751472013e-11,403.569332666667
620,6.13657751472013e-11,410.033871958334
630,6.13657751472013e-11,416.486121666667
640,6.13657751472013e-11,422.946695625
650,6.13657751472013e-11,429.432794791667
660,6.13657751472013e-11,435.924317416667
670,6.13657751472013e-11,442.413722583333
680,8.22391600766298e-11,448.917670875
690,8.22391600766298e-11,455.38441475
700,8.22391600766298e-11,461.904217583333
710,8.22391600766298e-11,468.427174458333
720,8.22391600766298e-11,474.912777166667
730,8.22391600766298e-11,481.40493625
740,8.22391600766298e-11,487.920655541667
750,8.22391600766298e-11,494.412463708333
760,8.22391600766298e-11,500.932129416667
770,8.22391600766298e-11,507.484682208333
780,8.22391600766298e-11,513.998365
790,8.22391600766298e-11,520.542584583333
800,8.22391600766298e-11,527.055213166667
810,8.22391600766298e-11,533.547647875
820,8.22391600766298e-11,540.022316541667
830,8.22391600766298e-11,546.555114333333
840,8.22391600766298e-11,553.0314055
850,8.22391600766298e-11,559.529688666667
860,8.22391600766298e-11,566.029333208333
870,8.22391600766298e-11,572.509313041667
880,8.22391600766298e-11,578.975967083334
890,8.22391600766298e-11,585.490681708333
900,8.22391600766298e-11,591.998683125
910,8.22391600766298e-11,598.539802583334


==> Data/etaExperimentEllipsoid.csv <==
order, eta
1,2.40498181723942
2,12.6541016391761
3,7.46473319621638
4,5.59866649175357
5,18.4634465167854
6,12.3327312635814
7,10.4953702044522
8,21.2369229619464
9,15.9168668252089
10,25.8319374511914
11,18.9358871334632
12,16.975396191381
13,28.5469798941982
14,22.5939845918323
15,31.6355233533939
16,33.0521513506502
17,27.5414058182087
18,34.8285841734998
19,27.4539482230575
20,24.7988576040977
21,40.2798596753721
22,37.3788271057888
23,30.8625050446722
24,44.1278783845075
25,42.107385247524
26,35.9741623357492
27,45.4418736530742
28,37.7987213253116
29,33.8750417829686
30,50.4306104748349
31,47.8607822596609
32,40.8201779184294
33,48.4773821805637
34,41.943023102605
35,54.204435418316
36,52.7118137527446
37,45.9149659688902
38,59.2605602999426
39,59.6012896317637
40,57.5434524612335
41,49.6623800871651
42,44.2161904388051
43,62.1556889551523
44,59.4214421199151
45,52.0293939693963
46,65.7388012022739
47,60.1852118916158
48,52.5932003578368
49,70.7648469916799
50,64.9593979804196
51,57.4098903750705
52,67.6732661061893
53,58.8246700052074
54,71.265941677196
55,75.7238041503049
56,70.9737575603413
57,62.7465279487372
58,55.8257489390668
59,75.494208282226
60,71.9336716641447
61,63.5607918567969
62,78.7914968136298
63,78.2461202341649
64,74.5113574315171
65,66.2466239856486
66,83.7487572512306
67,80.543562100013
68,70.5100979906118
69,78.9522059571632
70,70.4976568726418
71,84.3928299644203
72,88.6334010416177
73,85.7027284982215
74,76.9736994800847
75,68.6972959784788
76,86.0866962206904
77,76.5742120198217
78,90.4402812055613
79,90.4439208010198
80,78.1318565367744
81,95.523910060319
82,91.6030462259414
83,95.0816673832348
84,93.4322289980599
85,98.2710855662982
86,90.7591809252395
87,81.5906762841441
88,94.9723019842655
89,83.603873188677
90,99.0396642861873
91,102.981361203066
92,94.8285046899617
93,85.2355648870987
94,100.266301683596
95,101.759830635171
96,92.3784413855802
97,82.8228167169138
98,101.94654515039
99,91.0996348952644
100,105.192263625314
101,91.4002702763114
102,109.89642188078
103,106.910749501056
104,109.516927974595
105,106.43694349217
106,109.771463859072
107,114.377364447727
108,115.975883701685
109,111.012721950972
110,98.1398312153861
111,108.631972624512
112,98.2890626368455
113,116.380793758998
114,99.8825512298578
115,117.478142035448
116,118.812938573979
117,115.263362067969
118,115.411771678129
119,112.788390069997
120,101.726490685411
121,119.157772145737
122,108.97935659375
123,98.194938844939
124,121.467695853057
125,106.05374471988
126,125.732228551979
127,125.387103043181
128,119.575912463225
129,107.16551026423
130,124.744325873602
131,122.803890622401
132,131.738580984081
133,132.095518377831
134,125.931421698684
135,127.957929876532
136,128.709642642558
137,114.146288409496
138,132.909078325825
139,114.7241313352
140,133.523942389889
141,127.832069938228
142,116.084598136143
143,136.169208719158
144,133.126698337637
145,132.05772084896
146,139.271487286803
147,140.424236766967
148,139.307464444004
149,122.12274895621
150,137.894429505282
151,126.779076085089
152,114.807202808602
153,143.081695562426
154,132.941530637282
155,120.02498649171
156,142.736150644109
157,145.01428493207
158,124.079489384106
159,143.041821276644
160,139.045236106048
161,124.808775356852
162,143.830023197284
163,140.759537584708
164,148.929946215961
165,142.969586425155
166,150.920361948197
167,130.933444169709
168,151.01044230121
169,151.425265605874
170,148.099980245421
171,131.648180971262
172,148.038071623296
173,148.289656766022
174,134.944927394261
175,156.522106180574
176,155.096336485722
177,157.668750420398
178,150.259949864251
179,152.713490029347
180,158.740578873879
181,139.633231651496
182,161.987715547265
183,163.223788883083
184,140.484505838386
185,157.962027044968
186,145.77657807119
187,132.653958243384
188,161.605240781489
189,160.766184515441
190,164.873221314129
191,155.06167705697
192,139.962069961048
193,155.524714003986
194,165.53043399227
195,167.588346402727
196,164.175237500145
197,160.361886234339
198,160.462590914127
199,144.097024932715
200,161.536629405564
201,170.441767853941
202,148.537882801904
203,169.979792386349
204,176.068901434091
205,150.712814862624
206,172.315427210785
207,169.213841892954
208,150.669445510769
209,175.19408362897
210,176.365595747445
211,171.895159470783
212,170.042799781022
213,154.936150072085
214,169.857382993025
215,175.66614517986
216,170.074192061644
217,182.878902726808
218,158.243452518551
219,179.788490217799
220,158.607886400136
221,183.498257910468
222,179.940740953163
223,182.484260138404
224,179.351124053635
225,165.970897636487
226,151.730227779241
227,174.532534334638
228,174.161193973652
229,182.035104798503
230,184.342606748454
231,178.700307085453
232,161.226420102806
233,187.747005931486
234,185.812788595934
235,181.674940894117
236,192.131919712483
237,181.685129156436
238,191.494884426763
239,167.561139249622
240,183.98722125911
241,165.145833756221
242,193.961037551066
243,195.915897455235
244,168.672201043123
245,190.47210709514
246,195.323810269031
247,191.358040375378
248,194.860348355697
249,196.558434034336
250,194.639438927422
251,192.078352536341
252,171.23694672947
253,189.080028262629
254,193.107496877709
255,176.099037757917
256,197.996956165254
257,191.557206069147
258,193.144151065007
259,204.004393869623
260,177.381138019309
261,203.546116458202
262,200.605833084834
263,202.466385593061
264,179.067401056618
265,209.534624150885
266,179.769427892381
267,195.083818430807
268,204.577906386672
269,204.593169570067
270,202.052128705432
271,187.361546671946
272,172.031591815084
273,204.069645224954
274,203.498027623219
275,183.571284943633
276,197.667694439818
277,209.436206997055
278,204.173879185225
279,212.219525307201
280,214.079590437375
281,208.759815996198
282,217.186064847312
283,187.974187928298
284,214.097109791088
285,188.024049811872
286,203.465503818979
287,212.526719779178
288,204.775250288003
289,215.294195755007
290,209.648832660701
291,188.01381242373
292,212.283299132343
293,216.944741140734
294,218.286160286123
295,210.05132624805
296,218.245920128434
297,222.411550271818
298,216.730653330433
299,193.390119058119
300,222.302830517919
301,217.477538285899
302,198.448892714783
303,226.621776132687
304,197.919315455952
305,225.050694335068
306,231.01098871883
307,199.275180048633
308,214.76743312865
309,222.19513882037
310,226.27126337261
311,217.701886330626
312,222.800287195649
313,217.221699881957
314,226.785480798851
315,201.031809827279
316,227.359381597672
317,226.055914370617
318,209.948286451871
319,193.554096644203
320,228.316932080981
321,227.763406780157
322,225.436269768449
323,233.720789806384
324,232.68903998902
325,226.272196974905
326,229.395847067268
327,206.964550508328
328,235.642614687974
329,239.90330034705
330,208.641432733594
331,223.323107118157
332,238.263220754862
333,209.945417013271
334,233.023715069748
335,245.471791005568
336,211.236639882785
337,226.92567415427
338,237.156860093105
339,236.183657347978


==> Data/orderExperimentEllipsoid.csv <==
sort, order, eta
1,1,2.40498181723942
2,4,5.59866649175357
3,3,7.46473319621638
4,7,10.4953702044522
5,6,12.3327312635814
6,2,12.6541016391761
7,9,15.9168668252089
8,12,16.975396191381
9,5,18.4634465167854
10,11,18.9358871334632
11,8,21.2369229619464
12,14,22.5939845918323
13,20,24.7988576040977
14,10,25.8319374511914
15,19,27.4539482230575
16,17,27.5414058182087
17,13,28.5469798941982
18,23,30.8625050446722
19,15,31.6355233533939
20,16,33.0521513506502
21,29,33.8750417829686
22,18,34.8285841734998
23,26,35.9741623357492
24,22,37.3788271057888
25,28,37.7987213253116
26,21,40.2798596753721
27,32,40.8201779184294
28,34,41.943023102605
29,25,42.107385247524
30,24,44.1278783845075
31,42,44.2161904388051
32,27,45.4418736530742
33,37,45.9149659688902
34,31,47.8607822596609
35,33,48.4773821805637
36,41,49.6623800871651
37,30,50.4306104748349
38,45,52.0293939693963
39,48,52.5932003578368
40,36,52.7118137527446
41,35,54.204435418316
42,58,55.8257489390668
43,51,57.4098903750705
44,40,57.5434524612335
45,53,58.8246700052074
46,38,59.2605602999426
47,44,59.4214421199151
48,39,59.6012896317637
49,47,60.1852118916158
50,43,62.1556889551523
51,57,62.7465279487372
52,61,63.5607918567969
53,50,64.9593979804196
54,46,65.7388012022739
55,65,66.2466239856486
56,52,67.6732661061893
57,75,68.6972959784788
58,70,70.4976568726418
59,68,70.5100979906118
60,49,70.7648469916799
61,56,70.9737575603413
62,54,71.265941677196
63,60,71.9336716641447
64,64,74.5113574315171
65,59,75.494208282226
66,55,75.7238041503049
67,77,76.5742120198217
68,74,76.9736994800847
69,80,78.1318565367744
70,63,78.2461202341649
71,62,78.7914968136298
72,69,78.9522059571632
73,67,80.543562100013
74,87,81.5906762841441
75,97,82.8228167169138
76,89,83.603873188677
77,66,83.7487572512306
78,71,84.3928299644203
79,93,85.2355648870987
80,73,85.7027284982215
81,76,86.0866962206904
82,72,88.6334010416177
83,78,90.4402812055613
84,79,90.4439208010198
85,86,90.7591809252395
86,99,91.0996348952644
87,101,91.4002702763114
88,82,91.6030462259414
89,96,92.3784413855802
90,84,93.4322289980599
91,92,94.8285046899617
92,88,94.9723019842655
93,83,95.0816673832348
94,81,95.523910060319
95,110,98.1398312153861
96,123,98.194938844939
97,85,98.2710855662982
98,112,98.2890626368455
99,90,99.0396642861873
100,114,99.8825512298578
101,94,100.266301683596
102,120,101.726490685411
103,95,101.759830635171
104,98,101.94654515039
105,91,102.981361203066
106,100,105.192263625314
107,125,106.05374471988
108,105,106.43694349217
109,103,106.910749501056
110,129,107.16551026423
111,111,108.631972624512
112,122,108.97935659375
113,104,109.516927974595
114,106,109.771463859072
115,102,109.89642188078
116,109,111.012721950972
117,119,112.788390069997
118,137,114.146288409496
119,107,114.377364447727
120,139,114.7241313352
121,152,114.807202808602
122,117,115.263362067969
123,118,115.411771678129
124,108,115.975883701685
125,142,116.084598136143
126,113,116.380793758998
127,115,117.478142035448
128,116,118.812938573979
129,121,119.157772145737
130,128,119.575912463225
131,155,120.02498649171
132,124,121.467695853057
133,149,122.12274895621
134,131,122.803890622401
135,158,124.079489384106
136,130,124.744325873602
137,161,124.808775356852
138,127,125.387103043181
139,126,125.732228551979
140,134,125.931421698684
141,151,126.779076085089
142,141,127.832069938228
143,135,127.957929876532
144,136,128.709642642558
145,167,130.933444169709
146,171,131.648180971262
147,132,131.738580984081
148,145,132.05772084896
149,133,132.095518377831
150,187,132.653958243384
151,138,132.909078325825
152,154,132.941530637282
153,144,133.126698337637
154,140,133.523942389889
155,174,134.944927394261
156,143,136.169208719158
157,150,137.894429505282
158,160,139.045236106048
159,146,139.271487286803
160,148,139.307464444004
161,181,139.633231651496
162,192,139.962069961048
163,147,140.424236766967
164,184,140.484505838386
165,163,140.759537584708
166,156,142.736150644109
167,165,142.969586425155
168,159,143.041821276644
169,153,143.081695562426
170,162,143.830023197284
171,199,144.097024932715
172,157,145.01428493207
173,186,145.77657807119
174,172,148.038071623296
175,170,148.099980245421
176,173,148.289656766022
177,202,148.537882801904
178,164,148.929946215961
179,178,150.259949864251
180,208,150.669445510769
181,205,150.712814862624
182,166,150.920361948197
183,168,151.01044230121
184,169,151.425265605874
185,226,151.730227779241
186,179,152.713490029347
187,213,154.936150072085
188,191,155.06167705697
189,176,155.096336485722
190,193,155.524714003986
191,175,156.522106180574
192,177,157.668750420398
193,185,157.962027044968
194,218,158.243452518551
195,220,158.607886400136
196,180,158.740578873879
197,197,160.361886234339
198,198,160.462590914127
199,189,160.766184515441
200,232,161.226420102806
201,200,161.536629405564
202,188,161.605240781489
203,182,161.987715547265
204,183,163.223788883083
205,196,164.175237500145
206,190,164.873221314129
207,241,165.145833756221
208,194,165.53043399227
209,225,165.970897636487
210,239,167.561139249622
211,195,167.588346402727
212,244,168.672201043123
213,207,169.213841892954
214,214,169.857382993025
215,203,169.979792386349
216,212,170.042799781022
217,216,170.074192061644
218,201,170.441767853941
219,252,171.23694672947
220,211,171.895159470783
221,272,172.031591815084
222,206,172.315427210785
223,228,174.161193973652
224,227,174.532534334638
225,209,175.19408362897
226,215,175.66614517986
227,204,176.068901434091
228,255,176.099037757917
229,210,176.365595747445
230,260,177.381138019309
231,231,178.700307085453
232,264,179.067401056618
233,224,179.351124053635
234,266,179.769427892381
235,219,179.788490217799
236,222,179.940740953163
237,235,181.674940894117
238,237,181.685129156436
239,229,182.035104798503
240,223,182.484260138404
241,217,182.878902726808
242,221,183.498257910468
243,275,183.571284943633
244,240,183.98722125911
245,230,184.342606748454
246,234,185.812788595934
247,271,187.361546671946
248,233,187.747005931486
249,283,187.974187928298
250,291,188.01381242373
251,285,188.024049811872
252,253,189.080028262629
253,245,190.47210709514
254,247,191.358040375378
255,238,191.494884426763
256,257,191.557206069147
257,251,192.078352536341
258,236,192.131919712483
259,254,193.107496877709
260,258,193.144151065007
261,299,193.390119058119
262,319,193.554096644203
263,242,193.961037551066
264,250,194.639438927422
265,248,194.860348355697
266,267,195.083818430807
267,246,195.323810269031
268,243,195.915897455235
269,249,196.558434034336
270,276,197.667694439818
271,304,197.919315455952
272,256,197.996956165254
273,302,198.448892714783
274,307,199.275180048633
275,262,200.605833084834
276,315,201.031809827279
277,270,202.052128705432
278,263,202.466385593061
279,286,203.465503818979
280,274,203.498027623219
281,261,203.546116458202
282,259,204.004393869623
283,273,204.069645224954
284,278,204.173879185225
285,268,204.577906386672
286,269,204.593169570067
287,288,204.775250288003
288,327,206.964550508328
289,330,208.641432733594
290,281,208.759815996198
291,277,209.436206997055
292,265,209.534624150885
293,290,209.648832660701
294,333,209.945417013271
295,318,209.948286451871
296,295,210.05132624805
297,336,211.236639882785
298,279,212.219525307201
299,292,212.283299132343
300,346,212.525295120095
301,287,212.526719779178
302,280,214.079590437375
303,284,214.097109791088
304,308,214.76743312865
305,289,215.294195755007
306,372,216.29418143289
307,298,216.730653330433
308,293,216.944741140734
309,282,217.186064847312
310,356,217.203138462883
311,313,217.221699881957
312,301,217.477538285899
313,311,217.701886330626
314,296,218.245920128434
315,294,218.286160286123
316,358,219.877279700093
317,354,220.114045666062
318,351,221.990947487105
319,309,222.19513882037
320,300,222.302830517919
321,297,222.411550271818
322,312,222.800287195649
323,331,223.323107118157
324,369,224.5223899742
325,305,225.050694335068
326,322,225.436269768449
327,317,226.055914370617
328,310,226.27126337261
329,325,226.272196974905
330,303,226.621776132687
331,314,226.785480798851
332,337,226.92567415427
333,316,227.359381597672
334,321,227.763406780157
335,320,228.316932080981
336,326,229.395847067268
337,347,229.768058082298
338,382,230.694037585858
339,306,231.01098871883
340,385,231.475380574131
341,387,232.28179272379
342,343,232.557078148254
343,324,232.68903998902
344,334,233.023715069748
345,390,233.342826426873
346,323,233.720789806384
347,371,233.730909889687
348,340,234.710051643925
349,328,235.642614687974
350,339,236.183657347978
351,345,237.123149312149
352,338,237.156860093105
353,332,238.263220754862
354,403,238.351309480777
355,364,239.765171489539
356,329,239.90330034705
357,359,240.064556331416
358,341,240.088559575229
359,428,240.248619726343
360,362,240.985244460651
361,342,241.582312652371
362,405,242.306872833546
363,420,242.797444695653
364,349,243.081625427251
365,350,243.139414517095
366,355,243.248506085495
367,411,243.272445946501
368,366,243.533860915076
369,344,243.903931798701
370,348,243.917789358053
371,416,245.103044529291
372,335,245.471791005568
373,363,246.562280602549
374,413,246.726899064541
375,352,248.041609130648
376,376,248.177416187656
377,367,248.213077099871
378,378,249.130286345759
379,360,249.455566781036
380,361,249.466277254714
381,433,249.565648585342
382,357,250.750091394796
383,394,250.933674379845
384,370,251.354065506441
385,392,252.110502907921
386,368,252.756928591107
387,380,253.199646042293
388,374,253.623205691104
389,365,253.647592371828
390,353,253.895388986868
391,440,254.149987998016
392,442,254.651984135164
393,375,255.479385630296
394,373,256.134081154233
395,384,256.456721927465
396,396,256.629966630334
397,377,256.667183640442
398,409,256.821941873392
399,444,257.149178873735
400,383,257.554790319292
401,451,258.233514982243
402,391,258.608636973513
403,393,258.676492433211
404,379,258.688502007633
405,427,258.709123072005
406,388,260.481853415333
407,401,261.485538435556
408,398,263.119729933882
409,414,263.200334210564
410,389,264.007004709429
411,381,264.088872941619
412,397,264.78679019267
413,469,265.232921827004
414,494,265.414472123608
415,466,265.872344850016
416,402,265.910628143481
417,423,266.409168959225
418,400,266.473897372968
419,408,266.578776572703
420,429,266.613001899326
421,395,266.815196389527
422,399,266.945529317546
423,471,267.681519419009
424,476,268.120913248211
425,386,268.572842420346
426,406,269.17390207334
427,412,270.078360769983
428,487,270.226367334064
429,435,270.705670471395
430,419,271.756958529162
431,424,271.930335414355
432,434,272.436393506765
433,407,272.544692790997
434,479,272.657050144875
435,418,273.009603836584
436,431,273.495579829372
437,421,274.162408859789
438,436,275.836207328464
439,500,276.203805659948
440,410,276.406630600372
441,417,276.584393295823
442,426,277.938944412897
443,404,278.210155060434
444,498,278.366521175655
445,425,278.675851632298
446,505,279.025577439583
447,458,279.061195048545
448,422,279.127897019074
449,456,279.837838133218
450,463,280.126078214674
451,432,280.39908075383
452,437,280.420328820664
453,449,280.518350009791
454,430,281.087495426341
455,510,281.358539965846
456,457,282.29808703058
457,438,283.252347332095
458,415,283.911398843957
459,514,284.003673915526
460,445,284.120354586013
461,459,284.220638724309
462,522,284.635454830097
463,443,284.712938750482
464,493,284.882501132586
465,448,285.301113331009
466,454,285.517809115876
467,483,286.16893546875
468,453,286.94532749831
469,446,287.758744057902
470,472,287.837799447533
471,464,288.480769325489
472,447,288.588854498129
473,439,289.761845044789
474,533,290.827312011206
475,461,291.073169802492
476,452,291.175857946752
477,467,291.211362312575
478,450,291.342817078353
479,455,291.416128463906
480,535,291.578064655719
481,460,291.747253625249
482,563,291.789047603451
483,462,292.978960389736
484,441,293.069550672528
485,543,293.137042489513
486,485,293.523558306365
487,546,294.438028060583
488,503,295.37962629372
489,468,295.670947735909
490,474,296.550351772027
491,480,298.021519264399
492,495,298.2520676218
493,478,298.280184548615
494,473,298.583451245235
495,488,298.944490291685
496,502,299.254762640435
497,560,299.29719546398
498,489,299.391594853307
499,551,299.78104617295
500,482,300.422967161404
501,477,300.930120368668
502,490,302.232773479128
503,486,302.255182602627
504,484,303.288246195259
505,565,303.442854756242
506,481,303.560275971333
507,475,303.607577069272
508,465,303.9753230481
509,581,304.517669046499
510,506,304.794773943877
511,518,304.933818044478
512,576,305.335817969125
513,574,305.464990264533
514,492,305.803668783456
515,491,307.008416844394
516,527,307.814910702504
517,501,308.56019284562
518,470,308.629767978552
519,496,309.365669151678
520,511,309.47675704589
521,523,309.584752286273
522,499,309.75313846744
523,524,309.877792135483
524,538,310.610744203844
525,526,311.381189215851
526,512,311.645512086684
527,588,312.044943461337
528,508,312.197647194832
529,516,312.216132475252
530,562,312.250485765846
531,517,312.502011765996
532,594,312.569194476086
533,507,312.9515920465
534,525,313.754038027383
535,539,314.016690846509
536,513,314.168778272374
537,520,316.572019923299
538,600,316.810659030416
539,504,316.939478617898
540,515,317.013071825719
541,603,317.187113191857
542,541,317.231080477431
543,531,317.314883083945
544,519,317.357773154526
545,566,317.886184780665
546,497,318.982568996175
547,528,318.988024492896
548,647,319.369871616488
549,613,319.994163470211
550,521,320.28713015018
551,529,321.10144738737
552,618,322.138549533683
553,622,322.238979945279
554,556,322.353596706571
555,569,323.746587980018
556,530,323.811045329766
557,548,324.532912492751
558,536,324.82762192974
559,509,324.858220123615
560,547,325.223295213255
561,567,325.663728813168
562,583,326.155710380886
563,544,326.18284749412
564,542,326.38914895099
565,540,326.71273655981
566,557,326.837518120466
567,537,326.94324643701
568,570,327.647778148377
569,550,327.731880534343
570,555,327.819788207902
571,625,328.098183680296
572,553,328.269038262529
573,579,329.19415363119
574,552,329.345490064227
575,549,329.465414091531
576,651,329.660435803785
577,636,329.896836984566
578,643,330.883426689649
579,554,331.18598394056
580,532,331.208935126417
581,590,331.556116347561
582,545,332.36859102874
583,654,333.094842295957
584,559,334.432249731641
585,558,334.455388412082
586,665,334.634421171921
587,534,334.733058203282
588,561,334.942048927375
589,582,334.953134622936
590,577,335.78821279682
591,568,337.055902575167
592,578,337.932936530814
593,572,338.042849870738
594,608,338.404953672672
595,595,338.508334679454
596,571,338.730361543426
597,585,338.963104478997
598,584,339.54542583402
599,604,340.198515226874
600,646,340.812402078423
601,580,340.912515791777
602,607,341.261412826395
603,668,341.274941219947
604,614,341.776610562959
605,680,342.062222252646
606,623,342.359786039578
607,592,342.739127674977
608,589,342.817985777771
609,597,343.319622816418
610,675,343.395672898548
611,586,344.35069011659
612,591,344.797210739109
613,606,344.798965374244
614,587,344.820695144594
615,598,344.907774775742
616,684,344.965886214537
617,686,345.623846299327
618,575,345.637629487549
619,564,346.330563985615
620,628,347.830949975182
621,728,348.154659523324
622,610,348.588498002983
623,596,349.604593076514
624,601,350.817809497173
625,609,350.820421927517
626,639,350.856240563325
627,593,350.860738720625
628,573,351.18545394968
629,708,351.539501517026
630,656,351.66103024388
631,701,352.289068690115
632,620,352.573777475033
633,605,352.813117673521
634,640,352.919336424305
635,611,353.957879008988
636,616,354.704645749478
637,652,354.711723924815
638,631,354.861964016615
639,627,355.197262590291
640,619,355.378228848277
641,634,355.848411530946
642,626,356.875052130451
643,615,356.875094143052
644,705,357.607567854779
645,715,357.63067129116
646,629,357.680488390581
647,632,357.73430787027
648,719,357.742970988306
649,655,358.088360152756
650,617,358.170336070114
651,624,358.421953408839
652,672,359.08965370617
653,666,359.742063136161
654,602,359.927340362986
655,660,360.524546165772
656,730,361.001915586067
657,734,361.048264759903
658,630,361.880182942245
659,599,362.24040836617
660,736,362.316308816062
661,621,362.705391309136
662,633,363.404058305555
663,637,363.453779367462
664,649,363.54221087277
665,644,364.930622749639
666,641,365.320931307966
667,645,365.348511301887
668,638,365.952944690717
669,663,366.344539390028
670,648,366.345438200408
671,761,366.600569891951
672,659,367.216188024869
673,650,367.842489558295
674,612,368.305933666663
675,657,368.533689426507
676,662,369.031365555095
677,677,369.082224316562
678,658,370.513001708326
679,727,370.56748211088
680,689,370.715797162933
681,695,370.862473400916
682,694,371.157114543532
683,763,371.348071945682
684,755,371.694082211679
685,693,371.742805956525
686,682,372.1911926023
687,765,372.560149275265
688,775,373.1604940424
689,661,373.209593807726
690,669,373.760308016669
691,671,373.870838941607
692,678,374.005784075313
693,664,374.023012343853
694,771,374.176868953093
695,687,374.216099488577
696,697,374.40061398449
697,681,374.703324313555
698,635,375.130448848549
699,712,375.438172317227
700,653,375.871139895672
701,667,376.665524581209
702,670,376.803980138791
703,818,378.141294298802
704,673,378.215574792528
705,642,378.888189952117
706,721,379.501842401513
707,696,379.970472729142
708,676,380.116950245549
709,723,380.441076517743
710,690,382.070549485819
711,698,382.173622478826
712,797,382.356873369357
713,691,382.660767880997
714,688,382.689146306195
715,679,383.093920673732
716,711,383.389382642984
717,794,383.610169843489
718,731,385.235580078169
719,737,385.438003247007
720,703,385.602652558821
721,803,385.722139278839
722,692,385.818537613441
723,699,385.903286783892
724,706,386.232284338426
725,716,386.435653681509
726,710,386.474038236434
727,747,386.957934364467
728,810,386.994652055776
729,812,388.150590400558
730,790,388.308203224851
731,720,388.8562208008
732,702,389.156440983051
733,749,389.527379709581
734,683,390.145495631094
735,745,390.323423352478
736,704,390.340643292642
737,709,390.639102161741
738,738,390.949346332395
739,700,391.082867196499
740,674,391.169237949495
741,713,392.515131217504
742,724,392.756991353686
743,827,393.013830009696
744,752,393.239964996935
745,830,393.431029363923
746,725,394.030578539552
747,722,394.056771273242
748,772,394.376008331703
749,707,394.634444201827
750,717,394.644492442329
751,685,396.233768032976
752,744,397.004616159104
753,726,397.018021964874
754,732,397.249740454823
755,757,399.027909086833
756,740,399.683743095191
757,751,400.134685103772
758,861,400.204052632883
759,743,400.395946233918
760,850,400.681615345072
761,846,400.818877997425
762,779,400.835300821023
763,768,401.050648974756
764,769,401.315040525012
765,817,401.514888630145
766,753,402.072602847103
767,733,402.195567118046
768,784,402.197565397425
769,742,402.288873047075
770,739,402.618218346283
771,741,402.870308522395
772,783,402.980300465017
773,844,403.30211517705
774,746,403.608698142925
775,756,404.272720825418
776,859,404.374609972358
777,767,404.622531337655
778,865,404.832696184787
779,791,405.222760381608
780,718,405.397618955753
781,748,405.434498881917
782,877,405.952061347465
783,750,406.388463825118
784,777,406.443974109961
785,758,407.046466546345
786,735,407.65424574558
787,714,407.984246118766
788,766,408.138871839018
789,778,408.145943670517
790,759,408.885541246876
791,798,408.934545705951
792,760,409.109990381009
793,917,409.327807672899
794,754,409.702329893638
795,808,409.713657561423
796,807,409.874684855601
797,776,412.043683729156
798,773,412.928538489158
799,792,413.283379650829
800,788,413.361917265659
801,795,413.431394709909
802,729,414.244833411478
803,899,414.711876654353
804,781,414.726739276382
805,786,414.979324596598
806,891,415.172003206572
807,828,415.259941460998
808,893,416.110024921177
809,780,416.322156748061
810,787,416.455821099423
811,897,416.601111661299
812,774,417.040319824777
813,906,417.664400683701
814,782,417.834762059594
815,833,417.886449658459
816,813,418.607668739175
817,799,418.846466742396
818,801,419.054570680068
819,785,419.288009506818
820,824,419.312097046683
821,806,419.8749147903
822,823,420.198884864695
823,886,420.199048528058
824,840,420.945768331277
825,800,421.51071671557
826,762,421.535432650537
827,815,421.67977926985
828,770,421.877268508811
829,852,423.390630995441
830,835,423.399331778043
831,814,423.449231558932
832,789,423.480056160784
833,805,424.27382407575
834,854,424.428293527694
835,804,424.827469173175
836,793,425.158898407794
837,927,425.201461904184
838,764,425.528791624274
839,819,426.217239441301
840,933,426.890844009171
841,853,427.330360593166
842,796,428.174020719618
843,836,428.357245916325
844,822,429.773554494507
845,816,429.946016152254
846,831,430.355965705549
847,938,430.414597367288
848,820,431.273501564181
849,855,431.407169218554
850,946,431.409047244282
851,869,431.451806290809
852,821,431.674256453104
853,837,431.709215756987
854,825,431.889780246272
855,879,432.005369280061
856,851,432.888414398945
857,857,433.034796310638
858,948,433.038458617924
859,838,433.541590864691
860,916,433.653736377069
861,883,434.936687432948
862,967,435.075137209885
863,832,435.134932871203
864,866,435.211282674564
865,834,435.519463386856
866,839,435.56754651779
867,950,436.098457396061
868,848,436.360686365319
869,856,436.770129398761
870,964,436.945700836478
871,888,437.044770689993
872,809,437.146187978809
873,841,437.334715948296
874,847,437.356073113011
875,829,437.497234307188
876,802,438.489943424644
877,842,439.147845908939
878,872,440.002529511673
879,981,440.569735352682
880,894,440.883763856214
881,826,441.001023553585
882,903,441.519187617114
883,904,441.543908606388
884,1025,441.712364064879
885,874,442.830883596255
886,863,442.87170429769
887,811,443.765637450155
888,843,443.932103932865
889,862,444.657217400601
890,911,444.660566060501
891,868,444.697096968643
892,889,445.016908180702
893,913,445.666077526631
894,878,445.836371615376
895,860,445.889090258654
896,984,445.993352915598
897,887,446.168588151244
898,986,446.36838472325
899,870,446.850436091044
900,867,446.856535601929
901,871,447.939072807021
902,875,448.409117798187
903,882,448.557990660599
904,1012,448.633679024146
905,908,448.636693896694
906,881,448.650321634461
907,873,449.376284611114
908,1007,449.764089845435
909,1000,449.791829856524
910,895,449.818755427598
911,1004,450.105750933553
912,920,450.931995689859
913,884,451.942033564732
914,934,452.102819966385
915,944,452.30264896356
916,880,452.324671358677
917,912,452.370937807444
918,876,452.804565417355
919,907,452.93960524905
920,991,453.279050392926
921,909,453.307333321868
922,849,453.353531661982
923,942,454.028420690971
924,928,454.377513584692
925,902,454.519266683867
926,864,455.135746796106
927,930,455.154745862032
928,910,455.634324342708
929,901,455.994469295535
930,845,456.207670630524
931,923,456.267221017924
932,900,456.521676091509
933,885,457.834171316165
934,1036,458.894339411172
935,921,460.05578650036
936,892,460.414689485027
937,970,460.519013235126
938,959,460.919366279644
939,935,461.302931754198
940,914,461.332515369818
941,1040,461.36076587635
942,1043,461.485625303434
943,918,461.880165027848
944,925,462.554787796362
945,858,462.664685833908
946,956,462.783262548357
947,931,462.806603174985
948,919,462.906941129491
949,1047,462.999874765903
950,953,463.290251315549
951,898,463.346402966983
952,1050,463.54228161532
953,962,463.614938421014
954,924,463.903175210747
955,915,464.128336209223
956,922,465.311678422835
957,1024,466.983109838097
958,929,467.080345284941
959,955,467.328358250743
960,943,467.979893890601
961,936,467.989166143644
962,965,468.379559257031
963,940,469.103462234294
964,941,469.11243596064
965,958,469.272068794446
966,989,469.411822728482
967,951,470.051982145109
968,1061,470.082349622587
969,905,470.389224364657
970,890,470.420255622012
971,954,470.459788815044
972,1076,470.528233363942
973,971,470.772608427806
974,939,470.930892445729
975,1080,470.939434587062
976,993,471.543314911675
977,987,472.060356552495
978,1008,472.969049151715
979,932,473.862155011933
980,896,474.646243959961
981,952,474.779862311541
982,975,474.88975507838
983,1005,474.942907554213
984,960,475.161741253512
985,1134,475.29324680686
986,926,475.925919871303
987,957,476.965220502585
988,1107,477.051548788322
989,961,477.221883691588
990,1088,477.466212723048
991,968,478.015803174095
992,995,478.101494218924
993,994,478.174717578931
994,1092,478.198350334465
995,974,478.198879000685
996,977,478.692720977775
997,949,479.356976746918
998,969,479.491796752447
999,1022,479.941641201245
1000,1101,480.281314068999
1001,998,480.624583026865
1002,972,480.927345175406
1003,988,481.205188622896
1004,1028,481.614352853506
1005,976,482.098546808702
1006,979,482.235325609606
1007,1026,482.796470883914
1008,1027,483.179225222053
1009,1117,483.305170654651
1010,973,483.571593207463
1011,982,483.787243675189
1012,978,483.832667179362
1013,966,483.920036297908
1014,1127,484.172515954312
1015,1113,484.656846553607
1016,992,485.403914787509
1017,1021,485.918233510451
1018,945,486.636915026492
1019,1029,486.852051183541
1020,1104,487.547163927817
1021,1016,487.731201400991
1022,1014,488.129907332392
1023,1057,488.134149359977
1024,937,488.285757546759
1025,1053,488.803502779263
1026,1002,489.240447204448
1027,1009,489.326617030993
1028,1019,489.572369532465
1029,997,489.588120785038
1030,1001,489.744476478679
1031,963,489.93356274983
1032,996,490.066712319257
1033,980,490.539257566185
1034,1067,491.266932335644
1035,1041,492.720751786392
1036,1048,492.768954667736
1037,1010,492.818421749057
1038,990,493.398717168668
1039,1015,493.511000310377
1040,1147,493.669866639978
1041,947,493.771528883134
1042,1018,493.885145486994
1043,1157,494.109696931969
1044,1150,494.272960864024
1045,1013,494.469690517111
1046,1068,494.888451624209
1047,1017,495.357857513849
1048,1033,495.389860728722
1049,1031,495.612941704269
1050,1052,495.870949014449
1051,1032,496.304997241159
1052,1062,496.729370525241
1053,999,496.859857943791
1054,1020,496.946696991656
1055,1162,497.092581549175
1056,1164,497.240836324864
1057,1069,497.344252485165
1058,1167,498.189434032343
1059,1097,498.790981872126
1060,1023,499.561178117847
1061,1070,499.585008530494
1062,1037,499.591755018418
1063,1074,499.624865630945
1064,1038,500.06198355311
1065,1030,500.136995865747
1066,1011,500.183594405038
1067,1059,500.99141154028
1068,1133,501.502077521871
1069,1045,502.375018708776
1070,1072,503.494908402238
1071,1055,503.714382314749
1072,983,503.788960133747
1073,1058,504.135584983683
1074,1044,504.259648520929
1075,1054,504.288964095344
1076,1093,504.742835466696
1077,1034,504.868132021535
1078,1081,505.070145982478
1079,1006,505.138989462226
1080,1177,505.252939403515
1081,1065,505.377223074357
1082,1192,505.593021798916
1083,1109,505.657976532892
1084,1066,505.702341792374
1085,1051,506.301712140143
1086,985,506.902307590633
1087,1202,507.772751037721
1088,1082,507.999833215454
1089,1056,508.486059089397
1090,1064,508.929441462257
1091,1063,508.997410409274
1092,1200,509.90740785093
1093,1115,510.006006973147
1094,1253,510.068846258409
1095,1131,510.822776339773
1096,1096,510.841871892106
1097,1085,511.102413728433
1098,1042,511.36453953487
1099,1210,511.750583752814
1100,1214,511.7983789508
1101,1083,512.091365854155
1102,1122,512.372487083514
1103,1035,512.444457571574
1104,1071,512.514019217475
1105,1078,512.906848330365
1106,1105,512.933883152894
1107,1003,513.555633500028
1108,1073,513.962446782401
1109,1090,514.059325744637
1110,1241,515.164178401132
1111,1099,515.785768458317
1112,1060,515.979500883716
1113,1077,516.225604852466
1114,1118,516.762549023467
1115,1130,516.97121903891
1116,1086,517.205314947135
1117,1084,517.404040607508
1118,1098,517.514095547973
1119,1095,517.710076227252
1120,1237,518.298902872332
1121,1143,519.887020898215
1122,1102,520.160853973578
1123,1145,520.565125455145
1124,1232,520.705462855835
1125,1136,520.839140639016
1126,1094,521.21952155206
1127,1138,521.246347677179
1128,1049,521.397990362758
1129,1257,521.424020447545
1130,1089,521.587195218643
1131,1039,521.777213719665
1132,1128,522.142215873782
1133,1079,522.900831801382
1134,1220,523.002365063114
1135,1114,524.033386448858
1136,1111,524.511506156624
1137,1119,524.53960691089
1138,1125,524.626360415087
1139,1129,524.694682465021
1140,1140,524.809294411437
1141,1173,525.295673511171
1142,1110,525.752708331255
1143,1121,525.859866900172
1144,1184,526.027614787428
1145,1108,526.093144977183
1146,1046,526.231563358826
1147,1075,526.283245340505
1148,1120,526.588542333143
1149,1260,526.870833740667
1150,1265,527.353534433856
1151,1135,527.451505670449
1152,1181,528.072294192881
1153,1123,529.258714849042
1154,1142,529.483415828367
1155,1272,529.87355996961
1156,1124,530.066533743927
1157,1103,530.170936717013
1158,1106,530.270914682208
1159,1171,531.20725481906
1160,1148,531.63138401331
1161,1196,531.716657076069
1162,1180,531.754335444828
1163,1170,532.091487477874
1164,1174,532.169161887051
1165,1185,532.656090227323
1166,1158,533.002828672401
1167,1144,533.597462540268
1168,1168,534.161729960034
1169,1112,534.500673898692
1170,1141,534.707986683835
1171,1172,535.284719396146
1172,1139,536.083912535204
1173,1132,536.241045968065
1174,1165,536.719627184631
1175,1159,536.740399384002
1176,1155,537.171179673111
1177,1252,537.209703110182
1178,1151,537.473872232723
1179,1190,537.721614797993
1180,1137,537.757349004572
1181,1091,538.60878872417
1182,1126,538.742169521598
1183,1152,538.945897303632
1184,1215,538.962581023449
1185,1154,539.156800232799
1186,1153,539.24460148524
1187,1242,539.489816639408
1188,1194,539.546841523687
1189,1087,540.548321213685
1190,1175,540.746465798464
1191,1178,541.177872363402
1192,1116,541.407180458673
1193,1195,541.437020620414
1194,1160,541.442620759579
1195,1169,542.199193651384
1196,1188,542.372119527919
1197,1183,542.508640902056
1198,1206,543.112570424073
1199,1238,543.706824000793
1200,1182,544.035240408556
1201,1179,544.189314513725
1202,1208,545.045313757434
1203,1100,546.242231829769
1204,1235,546.726140740241
1205,1212,546.895577038366
1206,1186,547.02570530329
1207,1197,547.538015600372
1208,1211,548.405582511337
1209,1189,548.500626019784
1210,1217,548.636225652983
1211,1229,549.324172133072
1212,1193,549.395629214876
1213,1163,550.038008955819
1214,1187,550.303176883531
1215,1156,550.574387173106
1216,1270,550.69276128622
1217,1207,551.460817784074
1218,1204,552.081989926434
1219,1249,552.338982358635
1220,1262,553.193895754047
1221,1176,553.802166394785
1222,1245,554.100623511358
1223,1225,554.161230366125
1224,1203,554.249003153237
1225,1216,554.330785049431
1226,1222,554.421938376111
1227,1198,554.509913766228
1228,1244,554.617707467515
1229,1243,555.671105493767
1230,1250,556.352251394143
1231,1146,556.695132606886
1232,1228,557.049678204654
1233,1161,557.648379225917
1234,1223,557.801874242655
1235,1218,559.143859135358
1236,1224,559.242174089631
1237,1205,559.939180619954
1238,1149,560.059548674941
1239,1221,560.155247562898
1240,1230,560.395434331525
1241,1227,560.838506921688
1242,1268,560.995696847651
1243,1226,561.133536133388
1244,1233,561.286098421262
1245,1248,562.43001949334
1246,1201,562.824527628787
1247,1254,563.269140377384
1248,1191,564.197623212045
1249,1234,564.62448753054
1250,1239,564.696230157112
1251,1263,565.111201074189
1252,1267,566.686289312286
1253,1166,566.908431943059
1254,1219,568.149286214596
1255,1266,568.617790484417
1256,1247,569.059313843851
1257,1258,570.651029974617
1258,1261,570.811108054033
1259,1240,571.708574608772
1260,1255,571.929176517532
1261,1246,572.045218291558
1262,1231,573.341339649486
1263,1269,573.629044811619
1264,1251,574.16471339237
1265,1213,574.891577227787
1266,1199,575.597717467342
1267,1256,579.131174217123
1268,1236,579.205183673782
1269,1209,580.276064139052
1270,1264,593.05166270568
1271,1259,595.269209522747
1272,1271,601.169070904204

